Star and Cluster Formation in the Sh2-112 Filamentary Cloud Complex

We present the star formation activity around the emission nebula Sh2-112. At a distance of $\sim2.1$~kpc, this \ion{H}{2} complex, itself 3~pc in radius, is illuminated by the massive star (O8\,V) BD$+$45\,3216. The associated molecular cloud extends in angular scales of $2\fdg0\times0\fdg83$, corresponding to linear sizes of 73~pc by 30~pc, along the Galactic longitude. The high-resolution ($30\arcsec$) extinction map reveals a chain of dust clumps aligned with the filament-like structure with an average extinction of $A_{V} \sim 2.78$~mag, varying up to a maximum of $\sim17$~mag. Our analysis led to identification of a rich population ($\sim 500$) of young (average age of $\sim 1$~Myr) stars, plus a numerous number ($\sim 350$) of H$\alpha$ emitters, spatially correlated with the filamentary clouds. Located near the edge of the cloud, the luminous star BD$+$45\,3216 has created an arc-like pattern as the ionizing radiation encounters the dense gas, forming a blister-shaped morphology. We found three distinct young stellar groups, all coincident with relatively dense parts of the cloud complex, signifying ongoing star formation. Moreover, the cloud filament (excitation temperature $\sim 10$~K) traced by the CO isotopologues and extending nearly $\sim 80$~pc is devoid of ionized gas except at the dense cores (excitation temperature $\sim$ 28--32~K) wherein significant ionized emission excited by OB stars (dynamical age $\sim$ 0.18--1.0~Myr) pertains. The radial velocity is dynamic (median $\sim -3.65$~km~s$^{-1}$) along the main filament, increasing from Galactic east to west, features mass flow to form the massive stars/clusters at the central hubs.

==> s112_table1.csv <==
# Table 1. Photometric catalog of the YSOs toward S112
#
# Sl. No.	---		Serial Number
# Glon.		Glondeg		Galactic longitude
# Glat.		Glatdeg		Galactic latitude
# W1		W1mag		WISE/W1 magnitude (3.35um)
# e_W1		e_W1mag		Mean error on W1 magnitude (3.35um)
# W2		W2mag		WISE/W2 magnitude (4.6um)
# e_W2		e_W2mag		Mean error on W2 magnitude (4.6um)
# W3		W3mag		WISE/W3 magnitude (11.6um)
# e_W3		e_W3mag		Mean error on W3 magnitude (11.6um)
# W4		W4mag		WISE/W4 magnitude (22.1um)
# e_W4		e_W4mag		Mean error on W4 magnitude (22.1um)
# J		Jmag		2MASS J magnitude (1.25um)
# e_J		e_Jmag		Mean error on J magnitude
# H		Hmag		2MASS H magnitude (1.65um)
# e_H		e_Hmag		Mean error on H magnitude
# K		Kmag		2MASS Ks magnitude (2.17um)
# e_K		e_Kmag		Mean error on Ks magnitude
# G		Gmag		Gaia DR2 broad G band mean magnitude
# e_G		e_Gmag		Uncertainty in Gmag
# BP		BPmag		Gaia DR2 Blue band integrated mean magnitude
# e_BP		e_BPmag		Uncertainty in BPmag
# RP		RPmag		Gaia DR2 Red band integrated mean magnitude
# e_RP		e_RPmag		Uncertainty in RPmag
# Dist		D		Estimated Gaia DR2 distance
# L_Dist	L_D		Lower uncertainty in D
# U_Dist	U_D		Upper uncertainty in D
#
# Sl.	Glon.		Glat.		W1	e_W1	W2	e_W2	W3	e_W3	W4	e_W4	J	e_J	H	e_H	K	e_K	G	e_G	BP	e_BP	RP	e_RP	Dist    L_Dist	U_Dist
# No.	deg		deg		mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	kpc	kpc	kpc
#----------------------------------------------------#
# Class I
#----------------------------------------------------#
  1	83.403456	3.244317	12.307	0.031	11.043	0.022	8.872	0.033	5.878	0.041	17.522	0.020	15.682	0.007	14.125	0.005	999	999	999	999	999	999	999	999	999
  2	83.395593	3.142038	16.110	0.112	15.036	0.125	9.128	0.056	7.093	0.120	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  3	83.363773	3.247085	14.877	0.074	12.807	0.031	9.529	0.058	4.985	0.029	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  4	83.612797	3.186152	11.288	0.023	9.946	0.019	7.136	0.019	4.589	0.026	15.410	0.056	13.982	0.043	13.018	0.035	18.828	0.014	20.130	0.082	17.300	0.032	2.375	0.77	1.54
  5	83.330033	3.268075	13.229	0.031	12.219	0.026	12.307	999	8.982	999	18.446	999	16.154	999	13.930	0.057	999	999	999	999	999	999	999	999	999
  6	83.360964	2.990175	9.620	0.022	8.468	0.021	3.544	0.015	0.698	0.005	14.651	0.057	13.565	0.061	12.056	0.031	999	999	999	999	999	999	999	999	999
  7	83.457345	3.188119	10.501	0.024	8.922	0.019	5.642	0.015	3.287	0.019	16.406	0.008	14.789	0.004	12.988	0.002	19.767	0.018	21.021	0.158	18.263	0.048	2.203	1.00	1.98
  8	83.251595	3.255542	13.163	0.029	12.099	0.024	12.126	999	8.822	0.372	17.739	999	15.708	0.152	14.152	0.063	999	999	999	999	999	999	999	999	999
  9	83.135417	3.271612	13.042	0.031	12.164	0.028	9.833	0.211	5.287	0.042	16.859	0.012	15.033	0.004	13.798	0.004	999	999	999	999	999	999	999	999	999
  10	83.135074	3.278172	13.408	0.031	12.373	0.027	10.353	999	5.663	0.056	18.140	0.036	16.119	0.011	14.547	0.007	999	999	999	999	999	999	999	999	999
  11	83.107770	3.271561	10.721	0.024	8.308	0.021	5.771	0.022	1.327	0.024	18.681	0.058	16.252	0.012	13.791	0.004	999	999	999	999	999	999	999	999	999
  12	83.093414	3.271933	7.913	0.023	6.583	0.021	-0.765	0.042	-4.479	0.001	14.715	999	12.951	999	11.984	0.055	999	999	999	999	999	999	999	999	999
  13	83.092151	3.317023	15.600	0.075	13.889	0.048	8.999	0.045	5.234	0.046	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  14	83.014526	3.307648	13.839	0.035	12.550	0.029	9.349	0.066	7.369	0.147	18.914	0.069	16.716	0.018	15.228	0.012	999	999	999	999	999	999	999	999	999
  15	82.985774	3.328396	14.003	0.065	13.009	0.056	11.501	999	7.949	0.302	18.636	0.054	16.350	0.013	14.878	0.009	999	999	999	999	999	999	999	999	999
  16	82.972621	3.326084	12.850	0.027	10.960	0.024	8.325	0.032	5.033	0.033	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  17	82.950218	3.335032	13.609	0.034	12.480	0.027	10.161	0.110	6.977	0.070	17.905	0.028	15.860	0.008	14.539	0.007	999	999	999	999	999	999	999	999	999
  18	82.947611	3.345180	13.834	0.033	12.916	0.036	10.893	999	9.054	999	18.096	0.033	16.106	0.010	14.831	0.009	999	999	999	999	999	999	999	999	999
  19	82.889044	3.344107	15.428	0.084	14.313	0.057	9.699	0.098	8.374	0.284	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  20	82.831096	3.341340	13.414	0.033	12.356	0.029	10.076	0.101	6.116	0.046	15.378	0.064	14.696	0.085	14.561	0.103	999	999	999	999	999	999	999	999	999
  21	82.887683	2.939044	16.214	0.198	14.545	0.082	8.849	0.064	7.253	0.151	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  22	82.844656	3.581023	5.370	0.067	4.075	0.051	1.936	0.011	0.679	0.016	10.418	0.021	8.771	9.995	7.533	9.995	18.108	0.029	21.781	0.200	16.068	0.102	4.092	1.46	2.27
  23	83.731660	3.289791	10.285	0.025	9.037	0.019	4.801	0.015	1.755	0.028	15.402	0.077	13.717	0.058	12.728	0.045	999	999	999	999	999	999	999	999	999
  24	83.723542	3.282187	7.732	0.007	6.335	0.004	2.806	0.007	-0.189	0.021	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  25	83.796063	3.306126	8.540	0.022	7.340	0.020	1.535	0.023	-2.975	0.001	15.218	0.089	12.473	999	11.384	999	999	999	999	999	999	999	999	999	999
  26	83.706698	3.281750	4.635	0.078	2.879	0.073	-0.262	0.013	-2.998	0.001	12.250	0.040	9.956	0.038	8.045	0.027	18.859	0.012	999	999	999	999	0.273	0.08	0.18
  27	83.807012	3.309594	11.087	0.033	9.791	0.023	7.474	0.107	2.614	0.029	16.758	0.010	14.300	0.002	12.488	0.002	999	999	999	999	999	999	999	999	999
  28	83.738251	3.341169	11.176	0.029	10.064	0.025	5.423	0.019	1.760	0.027	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  29	83.836638	3.293947	13.904	0.041	12.314	0.036	8.232	0.039	4.792	0.087	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  30	83.808656	3.348134	14.967	0.192	13.682	0.080	8.577	0.100	4.912	0.044	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  31	83.718961	3.184592	10.890	0.025	9.738	0.021	7.148	0.029	4.934	0.080	15.991	0.087	14.033	0.049	12.545	0.028	999	999	999	999	999	999	999	999	999
  32	83.758065	3.374197	13.086	0.111	12.106	0.073	8.386	999	6.301	999	16.702	0.009	15.240	0.005	14.134	0.005	999	999	999	999	999	999	999	999	999
  33	83.760500	3.375285	13.184	0.088	12.171	0.061	7.907	0.106	4.572	0.063	16.130	0.107	14.872	0.078	13.931	0.059	999	999	999	999	999	999	999	999	999
  34	83.690327	3.187629	12.879	0.028	11.175	0.024	8.037	0.024	5.309	0.041	18.588	0.055	16.798	0.020	14.908	0.010	999	999	999	999	999	999	999	999	999
  35	83.688494	3.362973	13.272	0.029	12.189	0.025	8.014	0.030	6.113	0.060	19.303	0.091	17.465	0.034	15.808	0.020	999	999	999	999	999	999	999	999	999
  36	83.653296	3.211232	16.150	0.071	14.986	0.071	9.864	0.055	7.966	0.248	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  37	83.620399	3.187181	11.773	0.024	10.048	0.021	7.769	0.022	4.869	0.029	18.773	0.058	16.682	0.017	14.047	0.005	999	999	999	999	999	999	999	999	999
  38	83.931557	3.325806	13.911	0.040	11.281	0.021	7.829	0.019	4.926	0.028	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  39	83.446442	3.192887	13.911	0.032	12.348	0.026	11.350	999	9.139	999	18.547	0.050	16.588	0.016	15.011	0.010	999	999	999	999	999	999	999	999	999
  40	83.413779	3.076908	999	999	999	999	999	999	999	999	18.616	0.053	17.116	0.027	15.909	0.023	999	999	999	999	999	999	999	999	999
  41	83.375674	2.959404	999	999	999	999	999	999	999	999	19.370	0.099	17.810	0.045	16.589	0.040	999	999	999	999	999	999	999	999	999
  42	83.296211	2.922199	999	999	999	999	999	999	999	999	19.186	0.084	17.691	0.041	16.503	0.037	999	999	999	999	999	999	999	999	999
  43	82.885692	3.524567	999	999	999	999	999	999	999	999	18.921	0.070	17.323	0.031	15.883	0.021	999	999	999	999	999	999	999	999	999
  44	83.095843	3.277835	999	999	999	999	999	999	999	999	18.413	0.046	16.688	0.018	15.279	0.013	999	999	999	999	999	999	999	999	999
  45	83.089764	3.265518	999	999	999	999	999	999	999	999	17.737	0.025	15.692	0.008	14.066	0.005	999	999	999	999	999	999	999	999	999
  46	83.093625	3.275424	999	999	999	999	999	999	999	999	18.856	0.068	17.256	0.031	15.454	0.015	999	999	999	999	999	999	999	999	999
  47	83.094126	3.270390	999	999	999	999	999	999	999	999	18.213	0.038	16.727	0.019	15.516	0.016	999	999	999	999	999	999	999	999	999
  48	83.093807	3.270916	999	999	999	999	999	999	999	999	18.368	0.044	16.216	0.012	14.599	0.007	999	999	999	999	999	999	999	999	999
  49	83.082393	3.267304	999	999	999	999	999	999	999	999	18.587	0.054	16.635	0.018	15.021	0.010	999	999	999	999	999	999	999	999	999
  50	83.233931	3.148947	999	999	999	999	999	999	999	999	17.919	0.029	16.202	0.012	14.595	0.007	999	999	999	999	999	999	999	999	999
  51	83.227699	3.149893	999	999	999	999	999	999	999	999	18.066	0.033	16.298	0.013	14.681	0.008	999	999	999	999	999	999	999	999	999
  52	83.254626	2.952034	999	999	999	999	999	999	999	999	18.577	0.053	17.105	0.027	15.929	0.024	999	999	999	999	999	999	999	999	999
  53	83.229851	2.923490	999	999	999	999	999	999	999	999	19.075	0.084	17.482	0.038	16.223	0.031	999	999	999	999	999	999	999	999	999
  54	83.238689	3.301567	999	999	999	999	999	999	999	999	17.240	0.016	15.738	0.008	14.521	0.007	999	999	999	999	999	999	999	999	999
  55	82.987094	3.317772	999	999	999	999	999	999	999	999	18.720	0.058	16.983	0.022	15.670	0.018	999	999	999	999	999	999	999	999	999
  56	82.986339	3.318398	999	999	999	999	999	999	999	999	17.672	0.023	15.431	0.006	13.810	0.004	999	999	999	999	999	999	999	999	999
  57	82.842379	3.581371	999	999	999	999	999	999	999	999	18.911	0.070	17.366	0.033	15.744	0.019	999	999	999	999	999	999	999	999	999
  58	83.138968	3.273329	999	999	999	999	999	999	999	999	18.493	0.049	16.425	0.014	14.851	0.009	999	999	999	999	999	999	999	999	999
  59	83.128806	3.272421	999	999	999	999	999	999	999	999	18.540	0.051	16.932	0.023	15.589	0.017	999	999	999	999	999	999	999	999	999
  60	83.116008	3.267412	999	999	999	999	999	999	999	999	18.868	0.069	17.250	0.030	15.987	0.024	999	999	999	999	999	999	999	999	999
  61	83.091482	3.280511	999	999	999	999	999	999	999	999	17.763	0.026	16.190	0.012	14.929	0.009	999	999	999	999	999	999	999	999	999
  62	83.126075	3.224936	999	999	999	999	999	999	999	999	18.131	0.036	16.571	0.017	15.089	0.011	999	999	999	999	999	999	999	999	999
  63	83.037070	3.514432	999	999	999	999	999	999	999	999	17.407	0.018	15.925	0.009	14.751	0.008	999	999	999	999	999	999	999	999	999
  64	83.086441	3.235684	999	999	999	999	999	999	999	999	18.178	0.037	16.560	0.016	15.248	0.013	999	999	999	999	999	999	999	999	999
  65	83.100733	2.895428	999	999	999	999	999	999	999	999	18.710	0.068	17.222	0.031	16.036	0.026	999	999	999	999	999	999	999	999	999
  66	83.989337	3.497109	999	999	999	999	999	999	999	999	18.941	0.073	17.404	0.033	16.198	0.030	999	999	999	999	999	999	999	999	999
  67	83.805773	3.309199	999	999	999	999	999	999	999	999	19.070	0.075	16.802	0.019	15.194	0.012	999	999	999	999	999	999	999	999	999
  68	83.832167	3.290081	999	999	999	999	999	999	999	999	17.220	0.016	14.975	0.004	13.249	0.003	999	999	999	999	999	999	999	999	999
  69	83.765563	3.329404	999	999	999	999	999	999	999	999	19.173	0.082	17.468	0.034	16.156	0.028	999	999	999	999	999	999	999	999	999
  70	83.779158	3.322574	999	999	999	999	999	999	999	999	18.582	0.048	16.977	0.022	15.728	0.019	999	999	999	999	999	999	999	999	999
  71	83.731063	3.288082	999	999	999	999	999	999	999	999	18.358	0.039	15.617	0.007	13.405	0.003	999	999	999	999	999	999	999	999	999
  72	83.788594	3.325570	999	999	999	999	999	999	999	999	19.177	0.082	17.289	0.029	15.790	0.020	999	999	999	999	999	999	999	999	999
  73	83.732233	3.290559	999	999	999	999	999	999	999	999	17.650	0.021	16.065	0.010	14.613	0.007	999	999	999	999	999	999	999	999	999
  74	83.731636	3.290641	999	999	999	999	999	999	999	999	17.404	0.017	15.816	0.008	14.418	0.006	999	999	999	999	999	999	999	999	999
  75	83.779587	3.306027	999	999	999	999	999	999	999	999	18.398	0.041	16.661	0.016	15.321	0.014	999	999	999	999	999	999	999	999	999
  76	83.732634	3.581261	999	999	999	999	999	999	999	999	19.200	0.086	17.657	0.042	16.326	0.033	999	999	999	999	999	999	999	999	999
  77	83.792232	3.308303	999	999	999	999	999	999	999	999	18.944	0.068	16.010	0.009	14.025	0.005	999	999	999	999	999	999	999	999	999
  78	83.583360	2.990068	999	999	999	999	999	999	999	999	18.616	0.049	17.095	0.023	15.840	0.020	999	999	999	999	999	999	999	999	999
  79	83.860494	3.066852	999	999	999	999	999	999	999	999	18.944	0.074	17.341	0.032	16.072	0.029	999	999	999	999	999	999	999	999	999
  80	83.696852	3.273789	999	999	999	999	999	999	999	999	18.376	0.041	16.466	0.014	14.895	0.009	999	999	999	999	999	999	999	999	999
  81	83.708080	3.282649	999	999	999	999	999	999	999	999	16.160	0.006	14.580	0.003	13.237	0.003	999	999	999	999	999	999	999	999	999
  82	83.706753	3.280183	999	999	999	999	999	999	999	999	16.459	0.008	14.748	0.003	13.033	0.002	999	999	999	999	999	999	999	999	999
  83	83.707882	3.280816	999	999	999	999	999	999	999	999	16.861	0.011	15.013	0.004	13.286	0.003	999	999	999	999	999	999	999	999	999
  84	83.700824	3.400991	999	999	999	999	999	999	999	999	19.262	0.087	17.656	0.040	16.383	0.033	999	999	999	999	999	999	999	999	999
  85	83.692289	3.389885	999	999	999	999	999	999	999	999	19.389	0.098	17.804	0.046	16.369	0.033	999	999	999	999	999	999	999	999	999
  86	83.506256	3.565703	999	999	999	999	999	999	999	999	19.019	0.073	17.539	0.038	15.718	0.018	999	999	999	999	999	999	999	999	999
  87	83.492691	3.183561	999	999	999	999	999	999	999	999	19.305	0.099	17.558	0.039	16.076	0.027	999	999	999	999	999	999	999	999	999
  88	83.686028	3.276061	999	999	999	999	999	999	999	999	18.793	0.060	16.639	0.016	14.893	0.009	999	999	999	999	999	999	999	999	999
  89	83.811967	2.957126	999	999	999	999	999	999	999	999	16.894	0.012	15.272	0.005	13.791	0.004	999	999	999	999	999	999	999	999	999
  90	83.818100	2.956283	999	999	999	999	999	999	999	999	16.706	0.011	15.214	0.005	13.774	0.004	999	999	999	999	999	999	999	999	999
  91	83.870196	2.961424	999	999	999	999	999	999	999	999	19.250	0.099	17.708	0.045	16.490	0.042	999	999	999	999	999	999	999	999	999
  92	83.609028	2.852907	999	999	999	999	999	999	999	999	18.725	0.054	17.101	0.023	15.362	0.013	999	999	999	999	999	999	999	999	999
  93	83.694160	3.273531	999	999	999	999	999	999	999	999	15.597	0.004	13.727	0.002	12.266	0.001	20.493	0.038	19.184	0.481	18.735	0.116	999	999	999
  94	83.705964	3.281787	999	999	999	999	999	999	999	999	14.572	0.002	12.462	0.001	10.614	0.001	999	999	999	999	999	999	999	999	999
  95	84.013868	3.378347	15.799	0.094	14.763	0.074	9.518	0.048	7.315	0.093	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  96	84.023752	3.440329	13.942	0.044	12.892	0.039	10.687	0.127	7.746	0.192	17.183	0.016	15.818	0.009	14.578	0.008	999	999	999	999	999	999	999	999	999
  97	84.084843	3.305445	9.680	0.022	8.674	0.019	5.953	0.013	3.650	0.018	12.046	0.022	10.989	0.026	10.240	0.020	15.723	0.003	16.854	0.012	14.646	0.009	1.467	0.19	0.26
  98	84.162960	3.458039	13.508	0.033	12.191	0.025	9.688	0.047	6.421	0.046	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  99	84.203110	3.339535	13.798	0.039	12.626	0.029	9.686	0.050	7.600	0.156	18.022	0.033	16.496	0.015	15.293	0.014	999	999	999	999	999	999	999	999	999
  100	84.166729	3.462798	12.732	0.024	11.658	0.022	8.775	0.027	5.707	0.030	18.372	0.044	16.485	0.015	14.739	0.008	999	999	999	999	999	999	999	999	999
  101	84.210824	3.517532	12.424	0.029	11.374	0.023	8.792	0.035	6.449	0.067	16.572	0.009	15.132	0.005	14.032	0.005	999	999	999	999	999	999	999	999	999
  102	84.318384	3.190526	13.186	0.026	11.693	0.023	7.999	0.021	3.731	0.020	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  103	84.273704	3.035392	11.928	0.023	10.887	0.021	8.590	0.027	6.360	0.068	15.783	0.005	14.525	0.003	13.355	0.003	19.075	0.023	20.124	0.130	17.706	0.089	2.874	1.10	1.99
  104	84.290866	3.476527	12.707	0.028	11.634	0.025	9.340	0.048	6.687	0.078	17.005	0.013	15.419	0.006	13.990	0.004	999	999	999	999	999	999	999	999	999
  105	84.393536	3.175138	13.715	0.040	12.118	0.029	9.380	0.046	6.409	0.078	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  106	84.393449	3.166230	12.706	0.027	11.468	0.023	9.249	0.043	6.767	0.077	17.075	0.014	15.020	0.004	13.652	0.004	999	999	999	999	999	999	999	999	999
  107	84.428792	3.192028	13.887	0.033	12.509	0.026	9.679	0.097	8.266	999	16.495	0.142	15.857	0.176	14.686	999	999	999	999	999	999	999	999	999	999
  108	84.431229	3.177510	11.279	0.026	10.238	0.021	8.020	0.022	5.913	0.049	14.478	0.031	13.206	0.030	12.424	0.028	18.556	0.005	20.275	0.124	17.151	0.017	0.815	0.17	0.27
  109	84.483929	3.129972	9.858	0.023	8.440	0.020	5.052	0.014	2.308	0.013	18.241	0.040	15.645	0.007	13.228	0.003	999	999	999	999	999	999	999	999	999
  110	84.550895	3.649805	14.732	0.066	11.913	0.029	7.988	0.024	5.821	0.048	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  111	84.554248	3.651137	15.234	0.154	12.146	0.033	7.961	0.025	6.051	0.058	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  112	84.551178	3.662492	16.175	0.162	14.521	0.070	9.142	0.042	7.821	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  113	84.554861	3.662818	15.687	0.181	14.267	0.065	8.882	0.038	7.116	0.123	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  114	84.554598	3.665761	15.141	0.151	13.930	0.062	8.660	0.033	7.583	0.172	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  115	84.548441	3.686654	16.071	0.181	14.678	0.096	8.783	0.050	7.189	0.157	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  116	84.579698	3.631598	15.511	0.076	14.402	0.071	9.577	0.069	7.636	0.151	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  117	84.595052	3.668808	3.446	0.124	1.596	0.012	-0.989	0.141	-1.661	0.006	12.842	0.024	9.554	0.023	6.779	0.018	19.296	0.045	999	999	999	999	4.248	1.64	2.52
  118	84.631168	3.649768	15.929	0.107	14.394	0.090	9.892	0.104	8.344	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  119	84.028743	2.944484	999	999	999	999	999	999	999	999	19.101	0.083	17.608	0.039	16.399	0.037	999	999	999	999	999	999	999	999	999
  120	84.057063	3.055640	999	999	999	999	999	999	999	999	18.966	0.075	17.454	0.035	16.222	0.032	999	999	999	999	999	999	999	999	999
  121	84.026403	3.067449	999	999	999	999	999	999	999	999	18.825	0.066	17.276	0.030	15.986	0.026	999	999	999	999	999	999	999	999	999
  122	84.478320	3.304696	999	999	999	999	999	999	999	999	18.659	0.058	17.166	0.028	15.950	0.026	999	999	999	999	999	999	999	999	999
  123	84.620897	3.027566	999	999	999	999	999	999	999	999	17.113	0.015	15.531	0.007	14.155	0.005	999	999	999	999	999	999	999	999	999
  124	84.425310	3.176405	999	999	999	999	999	999	999	999	18.340	0.044	16.483	0.015	15.057	0.011	999	999	999	999	999	999	999	999	999
  125	84.667249	2.984486	999	999	999	999	999	999	999	999	18.581	0.054	17.102	0.027	15.712	0.021	999	999	999	999	999	999	999	999	999
  126	84.541938	3.291196	999	999	999	999	999	999	999	999	19.000	0.078	17.511	0.038	16.304	0.034	999	999	999	999	999	999	999	999	999
  127	84.664694	3.359268	999	999	999	999	999	999	999	999	18.924	0.068	17.429	0.035	16.260	0.033	999	999	999	999	999	999	999	999	999
  128	84.245947	3.142748	999	999	999	999	999	999	999	999	19.195	0.094	17.726	0.047	16.468	0.041	999	999	999	999	999	999	999	999	999
  129	84.432114	2.973534	999	999	999	999	999	999	999	999	18.728	0.062	17.227	0.032	16.055	0.029	999	999	999	999	999	999	999	999	999
  130	84.405832	3.038684	999	999	999	999	999	999	999	999	18.634	0.057	16.958	0.024	15.535	0.018	999	999	999	999	999	999	999	999	999
  131	84.440436	3.471729	999	999	999	999	999	999	999	999	18.538	0.046	16.942	0.021	15.712	0.019	999	999	999	999	999	999	999	999	999
  132	84.174580	2.919281	999	999	999	999	999	999	999	999	19.001	0.065	17.518	0.033	16.282	0.030	999	999	999	999	999	999	999	999	999
  133	84.421504	3.023187	999	999	999	999	999	999	999	999	18.914	0.074	17.428	0.038	16.219	0.034	999	999	999	999	999	999	999	999	999
  134	84.214337	3.348581	999	999	999	999	999	999	999	999	19.134	0.089	17.551	0.040	16.208	0.032	999	999	999	999	999	999	999	999	999
  135	84.612993	2.819670	999	999	999	999	999	999	999	999	19.015	0.083	17.497	0.042	16.275	0.035	999	999	999	999	999	999	999	999	999
#----------------------------------------------------#
# Class II
#----------------------------------------------------#
  1	83.131848	3.232247	13.443	0.040	12.669	0.041	9.545	0.194	5.951	0.065	16.601	0.010	15.451	0.006	14.611	0.007	20.039	0.012	21.347	0.230	18.737	0.044	2.379	1.11	2.04
  2	83.068837	3.268861	10.922	0.025	10.422	0.021	8.455	0.063	3.659	0.035	13.667	0.025	12.675	0.026	11.864	0.024	17.003	0.002	18.281	0.011	15.779	0.005	2.457	0.47	0.72
  3	83.327383	3.278623	13.418	0.029	12.983	0.031	11.613	999	9.203	999	16.418	999	15.215	0.093	14.364	0.076	999	999	999	999	999	999	999	999	999
  4	83.001149	3.390222	14.675	0.035	14.181	0.046	9.462	0.052	7.909	0.160	16.601	0.009	15.674	0.007	15.245	0.012	20.728	0.013	21.369	0.291	19.230	0.055	2.239	1.30	2.14
  5	83.323391	3.250221	12.478	0.026	11.703	0.022	11.325	999	9.131	999	18.297	999	15.615	0.137	13.437	0.039	999	999	999	999	999	999	999	999	999
  6	83.057411	3.271772	11.963	0.026	11.436	0.023	7.677	0.023	4.689	0.048	15.236	0.056	13.938	0.052	12.891	0.033	19.469	0.007	20.630	0.207	18.044	0.019	2.691	1.19	2.08
  7	83.107832	3.285580	9.800	0.021	8.984	0.020	7.457	0.024	1.995	0.012	14.068	0.032	12.206	0.024	10.964	0.018	19.512	0.008	20.885	0.528	17.819	0.029	2.530	1.11	2.02
  8	83.324920	3.137974	13.559	0.028	12.906	0.030	10.537	0.089	8.468	0.324	16.116	0.098	14.843	0.069	14.426	0.080	19.535	0.016	20.510	0.103	18.263	0.041	1.700	0.71	1.76
  9	83.325522	3.131974	11.872	0.024	11.374	0.021	9.287	0.052	6.974	0.075	14.320	0.028	13.273	0.027	12.652	0.023	17.538	0.005	18.682	0.043	16.398	0.013	2.601	0.55	0.89
  10	83.284975	3.249319	10.168	0.024	9.541	0.019	6.542	0.015	4.878	0.031	13.555	0.061	12.399	0.051	11.518	0.034	16.892	0.002	18.171	0.020	15.708	0.007	2.289	0.38	0.56
  11	83.275934	3.246643	13.780	0.036	13.304	0.039	11.838	0.531	8.856	999	17.025	999	15.461	0.124	14.543	0.084	999	999	999	999	999	999	999	999	999
  12	83.273505	3.244484	13.925	0.039	13.400	0.040	11.890	999	8.979	999	15.502	0.069	14.963	0.091	14.717	0.098	999	999	999	999	999	999	999	999	999
  13	83.263567	3.265284	12.447	0.027	11.850	0.025	9.357	0.055	7.327	0.118	15.526	0.072	14.277	0.061	13.594	0.050	20.395	0.020	21.187	0.160	18.461	0.054	999	999	999
  14	83.261070	3.248492	12.415	0.029	11.500	0.025	9.323	0.062	6.827	0.076	14.316	0.032	13.823	0.042	13.572	0.058	999	999	999	999	999	999	999	999	999
  15	83.240761	3.251016	12.542	0.027	12.076	0.026	10.760	0.156	9.076	0.414	15.390	0.056	14.026	0.041	13.341	0.036	19.327	0.014	20.445	0.140	17.585	0.050	0.223	0.05	0.08
  16	83.158677	3.271244	12.188	0.024	11.570	0.023	9.608	0.068	5.856	0.054	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  17	83.154670	3.266490	13.154	0.026	12.425	0.025	9.566	0.055	6.020	0.051	16.535	0.009	14.962	0.004	13.834	0.004	999	999	999	999	999	999	999	999	999
  18	83.147036	3.229587	14.753	0.061	14.250	0.077	9.512	0.121	7.154	0.111	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  19	83.124787	3.239297	13.030	0.032	12.478	0.031	9.978	999	5.938	0.068	16.036	0.006	14.786	0.004	13.901	0.004	20.147	0.016	20.048	0.252	18.629	0.078	0.935	0.45	1.96
  20	83.117826	3.249459	12.983	0.036	12.357	0.032	9.313	0.071	5.308	0.058	16.608	0.010	15.075	0.005	13.916	0.004	999	999	999	999	999	999	999	999	999
  21	83.114169	3.266577	13.533	0.027	13.037	0.028	10.332	999	4.177	0.067	17.178	0.015	15.226	0.005	14.110	0.005	999	999	999	999	999	999	999	999	999
  22	83.103659	3.279188	13.234	0.028	12.344	0.027	7.658	0.037	2.919	0.056	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  23	83.101900	3.265748	11.823	0.025	11.250	0.023	8.541	0.043	7.348	999	16.451	999	15.433	0.118	14.360	0.073	999	999	999	999	999	999	999	999	999
  24	83.090896	3.278504	9.185	0.023	8.385	0.020	5.587	0.048	0.033	0.017	11.757	0.026	11.196	0.030	10.890	0.030	999	999	999	999	999	999	999	999	999
  25	83.090866	3.267051	9.628	0.023	9.202	0.020	5.907	0.232	4.491	999	10.972	0.023	10.796	0.026	10.741	0.023	999	999	999	999	999	999	999	999	999
  26	83.086785	3.279822	9.979	0.023	9.154	0.020	4.834	0.019	5.744	999	15.329	999	14.772	0.109	13.633	0.102	999	999	999	999	999	999	999	999	999
  27	83.076115	3.288049	12.091	0.038	11.740	0.027	9.361	0.118	4.469	0.052	15.860	0.085	13.700	0.038	12.750	0.024	999	999	999	999	999	999	999	999	999
  28	83.075558	3.292789	14.514	0.050	13.965	0.055	9.122	0.079	4.056	0.029	18.878	0.070	17.245	0.030	16.400	0.034	999	999	999	999	999	999	999	999	999
  29	83.065883	3.262774	12.311	0.028	11.954	0.026	11.602	999	4.341	0.050	16.472	0.146	14.937	0.086	14.127	0.066	999	999	999	999	999	999	999	999	999
  30	83.064360	3.269030	13.791	0.041	13.271	0.047	12.226	999	6.100	0.084	17.659	0.023	16.076	0.011	14.996	0.010	999	999	999	999	999	999	999	999	999
  31	83.062211	3.257966	13.551	0.036	13.186	0.037	11.065	999	4.616	0.065	17.213	0.016	15.346	0.006	14.429	0.006	999	999	999	999	999	999	999	999	999
  32	83.064713	3.144299	11.420	0.023	10.787	0.021	8.198	0.029	7.170	0.122	13.628	0.032	12.609	0.029	12.173	0.026	17.657	0.002	19.712	0.056	16.265	0.006	4.000	1.14	1.84
  33	82.982363	3.326547	12.796	0.025	12.312	0.024	12.256	999	8.093	0.197	16.672	0.010	14.405	0.003	13.165	0.002	999	999	999	999	999	999	999	999	999
  34	82.985543	3.168238	12.624	0.031	11.835	0.029	9.762	0.092	7.815	0.187	16.911	0.016	15.228	0.006	13.994	0.005	20.302	0.078	20.678	0.283	18.802	0.216	999	999	999
  35	82.976902	3.310923	10.971	0.023	10.358	0.021	7.983	0.024	5.919	0.041	14.406	0.029	12.981	0.024	11.983	0.022	18.071	0.004	19.933	0.075	16.623	0.014	2.869	0.96	1.78
  36	83.080471	3.681180	13.105	0.024	12.187	0.022	10.577	0.078	8.647	0.264	15.979	0.006	15.052	0.004	14.416	0.006	19.549	0.005	20.364	0.153	18.267	0.030	2.700	1.18	2.18
  37	82.967920	3.323163	10.198	0.033	9.610	0.021	7.604	0.020	3.235	0.015	10.783	0.023	10.418	0.026	10.252	0.023	999	999	999	999	999	999	999	999	999
  38	82.885477	3.341747	12.671	0.028	11.808	0.027	7.974	0.037	4.982	0.045	16.301	0.007	14.910	0.004	13.892	0.004	999	999	999	999	999	999	999	999	999
  39	82.884187	3.350989	12.098	0.028	11.297	0.023	9.603	0.143	7.421	0.194	15.933	0.094	14.204	0.047	13.161	0.030	999	999	999	999	999	999	999	999	999
  40	82.875580	3.346555	12.251	0.033	11.328	0.027	9.503	0.151	6.352	0.078	16.616	0.009	14.682	0.003	13.200	0.002	999	999	999	999	999	999	999	999	999
  41	82.874656	3.195849	14.305	0.054	13.958	0.070	9.175	0.054	7.177	0.106	16.170	999	15.553	0.142	15.257	0.158	999	999	999	999	999	999	999	999	999
  42	82.850403	3.364043	13.348	0.036	12.718	0.035	11.567	999	8.412	999	18.197	999	15.896	0.173	14.169	0.054	999	999	999	999	999	999	999	999	999
  43	82.871647	2.969129	9.540	0.021	8.871	0.017	7.034	0.016	6.032	0.068	12.970	0.023	11.295	0.023	10.521	0.018	18.400	0.006	21.389	0.226	16.741	0.017	4.305	1.35	2.06
  44	82.811124	3.150941	12.991	0.102	12.587	0.079	10.691	999	7.960	999	13.991	999	14.409	0.089	13.693	0.052	999	999	999	999	999	999	999	999	999
  45	82.787155	3.369730	11.449	0.017	10.962	0.021	8.667	0.036	6.858	0.085	15.281	0.062	14.186	0.071	13.394	0.047	999	999	999	999	999	999	999	999	999
  46	82.779923	3.304788	12.201	0.027	11.787	0.029	10.854	999	8.725	999	16.293	0.010	13.862	0.002	12.531	0.002	999	999	999	999	999	999	999	999	999
  47	82.796201	3.064393	14.198	0.085	13.633	0.080	8.808	0.126	7.354	0.230	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  48	82.771757	3.201718	13.506	0.044	13.247	0.051	10.201	0.469	7.312	999	15.144	0.054	14.556	0.078	14.393	0.085	999	999	999	999	999	999	999	999	999
  49	82.764888	3.300253	12.522	0.027	11.837	0.029	10.617	999	7.727	999	18.258	999	15.320	0.115	13.217	0.032	999	999	999	999	999	999	999	999	999
  50	83.750619	3.274682	12.019	0.026	11.528	0.029	7.955	0.064	4.577	0.039	14.468	0.031	13.795	0.038	13.297	0.032	16.494	0.001	17.025	0.004	15.628	0.003	2.857	0.38	0.50
  51	83.771466	3.278478	12.540	0.026	11.790	0.027	7.276	0.041	3.691	0.067	15.177	0.045	14.038	0.038	13.531	0.042	18.240	0.005	18.480	0.024	16.804	0.010	3.316	0.92	1.59
  52	83.758493	3.288390	11.500	0.029	10.721	0.025	6.684	0.036	2.884	0.051	15.614	0.004	14.237	0.002	13.215	0.002	20.475	0.020	20.016	0.086	18.227	0.051	2.547	1.31	2.20
  53	83.757331	3.295480	12.160	0.049	11.520	0.036	6.729	0.043	3.573	0.084	15.203	0.045	13.992	0.037	13.420	0.035	19.420	0.005	19.782	0.091	17.601	0.019	4.533	1.58	2.36
  54	83.767700	3.295630	11.685	0.039	10.848	0.058	7.103	0.149	3.138	0.096	15.059	0.048	13.838	0.043	13.146	0.030	17.966	0.009	18.536	0.043	16.550	0.022	2.109	0.50	0.88
  55	83.737223	3.288053	10.578	0.026	10.031	0.021	7.756	0.037	6.277	999	13.238	0.024	12.106	0.023	11.426	0.022	16.297	0.004	17.402	0.021	15.133	0.014	2.497	0.27	0.35
  56	83.746409	3.298622	12.123	0.076	11.659	0.077	8.433	999	4.734	999	14.172	0.055	13.015	0.044	12.565	0.039	18.998	0.005	999	999	999	999	2.857	1.13	2.05
  57	83.759671	3.302573	13.558	0.188	12.663	0.110	8.769	0.389	3.582	0.066	16.046	0.097	14.820	0.068	14.283	0.071	999	999	999	999	999	999	999	999	999
  58	83.730829	3.302455	12.305	0.036	11.945	0.045	7.360	0.083	4.896	0.289	16.723	0.173	15.115	0.101	14.258	0.064	999	999	999	999	999	999	999	999	999
  59	83.765035	3.317216	12.096	0.105	11.377	0.085	8.091	999	6.506	999	15.290	0.048	13.550	0.027	12.798	0.024	20.086	0.006	20.745	0.140	18.370	0.029	1.442	0.69	2.01
  60	83.767491	3.317239	12.435	0.099	11.759	0.086	8.465	999	3.927	0.243	15.248	0.062	13.913	0.049	13.253	0.039	20.463	0.017	999	999	999	999	1.968	1.09	2.13
  61	83.790841	3.304980	11.557	0.044	10.786	0.051	6.471	0.113	2.795	0.242	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  62	83.799645	3.291358	10.020	0.024	9.672	0.033	5.643	0.015	2.130	0.055	11.964	0.020	11.407	0.023	10.966	0.018	999	999	999	999	999	999	999	999	999
  63	83.759443	3.319530	11.946	0.033	11.410	0.039	8.550	0.242	3.711	0.062	15.121	0.047	13.897	0.031	13.254	0.031	19.896	0.029	20.462	0.084	17.999	0.058	1.409	0.56	1.62
  64	83.734870	3.313497	12.244	0.050	11.898	0.054	7.201	0.085	6.664	0.203	17.907	999	15.357	0.129	14.309	0.070	999	999	999	999	999	999	999	999	999
  65	83.815514	3.274818	14.029	0.044	13.327	0.045	8.617	0.047	3.949	0.065	15.651	999	15.380	0.118	14.993	999	999	999	999	999	999	999	999	999	999
  66	83.812976	3.297033	11.640	0.029	11.078	0.038	6.251	0.027	2.162	0.030	16.163	0.007	14.583	0.003	13.459	0.003	999	999	999	999	999	999	999	999	999
  67	83.822459	3.279736	12.880	0.036	12.565	0.052	7.795	0.031	5.324	0.380	13.997	0.029	13.672	0.040	13.571	0.041	999	999	999	999	999	999	999	999	999
  68	83.757891	3.340603	12.257	0.125	11.813	0.094	7.249	0.127	4.729	0.098	15.886	0.089	13.987	0.051	13.060	0.035	999	999	999	999	999	999	999	999	999
  69	83.737215	3.343827	10.359	0.027	9.816	0.026	6.257	0.037	1.474	0.035	11.235	0.021	10.965	0.021	10.827	0.019	12.848	0.000	13.366	0.002	12.148	0.001	2.508	0.14	0.16
  70	83.747436	3.348167	13.486	0.120	13.054	0.105	8.104	0.210	4.818	0.150	16.809	0.010	15.327	0.005	14.576	0.007	999	999	999	999	999	999	999	999	999
  71	83.832079	3.289775	10.724	0.025	9.831	0.023	5.229	0.016	2.827	0.029	16.891	999	15.364	0.127	13.726	0.057	999	999	999	999	999	999	999	999	999
  72	83.734586	3.346582	11.994	0.049	11.147	0.038	7.376	0.104	3.240	0.068	15.014	0.044	13.558	0.030	12.908	0.026	999	999	999	999	999	999	999	999	999
  73	83.709635	3.336640	11.689	0.039	11.079	0.038	6.387	0.024	3.627	0.034	14.353	0.030	13.582	0.034	12.994	0.035	999	999	999	999	999	999	999	999	999
  74	83.699655	3.327636	12.011	0.035	11.592	0.038	6.887	0.023	5.153	0.086	15.860	0.081	14.030	0.043	13.141	0.031	999	999	999	999	999	999	999	999	999
  75	83.759168	3.356731	13.223	0.158	12.869	0.093	7.926	0.254	5.857	0.255	16.120	0.109	14.581	0.063	13.907	0.054	999	999	999	999	999	999	999	999	999
  76	83.701318	3.333679	12.269	0.046	11.789	0.044	6.999	0.041	5.026	0.062	13.770	0.026	13.320	0.026	13.083	0.029	15.955	0.001	16.792	0.005	15.036	0.002	1.797	0.13	0.15
  77	83.838959	3.299171	10.698	0.027	9.883	0.026	7.553	0.106	4.773	0.058	14.680	0.038	13.058	0.040	12.095	0.032	19.593	0.004	20.684	0.231	17.966	0.024	2.662	1.15	2.09
  78	83.687331	3.321497	11.585	0.024	11.010	0.023	7.474	0.043	4.839	0.118	13.938	0.025	13.232	0.027	12.741	0.025	16.563	0.002	17.592	0.011	15.519	0.006	2.408	0.32	0.44
  79	83.680314	3.232444	14.084	0.041	13.551	0.048	8.882	0.087	6.160	0.075	16.521	0.142	15.565	0.137	15.153	0.149	999	999	999	999	999	999	999	999	999
  80	83.758592	3.364939	11.584	0.032	10.808	0.029	7.433	0.100	4.702	0.100	15.532	0.066	13.808	0.040	12.795	0.026	20.751	0.027	21.624	0.167	18.854	0.083	999	999	999
  81	83.731280	3.182579	12.682	0.054	11.817	0.044	9.529	0.072	7.306	999	17.283	0.017	15.164	0.005	13.798	0.004	999	999	999	999	999	999	999	999	999
  82	83.748284	3.388828	13.505	0.051	12.734	0.040	8.001	0.036	5.656	0.071	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  83	83.787895	3.385691	13.698	0.042	13.286	0.053	8.580	0.104	6.553	0.095	15.548	0.060	14.904	0.080	14.610	0.095	999	999	999	999	999	999	999	999	999
  84	83.738053	3.390417	13.202	0.081	12.711	0.058	7.846	0.080	5.436	0.064	15.755	0.074	14.356	0.057	13.855	0.050	999	999	999	999	999	999	999	999	999
  85	83.671062	3.191724	13.461	0.041	12.549	0.041	9.733	0.139	7.142	0.160	16.124	999	15.633	0.149	14.745	0.100	999	999	999	999	999	999	999	999	999
  86	83.724988	3.397878	14.045	0.050	13.683	0.060	8.838	0.051	8.064	0.533	16.684	0.009	15.375	0.005	14.817	0.009	999	999	999	999	999	999	999	999	999
  87	83.663152	3.187323	13.733	0.047	13.371	0.050	10.977	999	8.525	0.454	17.158	0.016	15.441	0.006	14.512	0.007	999	999	999	999	999	999	999	999	999
  88	83.621268	3.324824	11.374	0.023	10.872	0.021	8.836	0.035	5.790	0.065	14.194	0.027	13.277	0.031	12.479	0.023	16.146	0.005	16.697	0.021	15.408	0.013	2.361	0.20	0.24
  89	83.789610	3.418014	13.796	0.046	13.577	0.066	8.955	0.208	7.221	999	16.834	0.011	15.837	0.008	15.367	0.014	21.127	0.024	999	999	999	999	999	999	999
  90	83.892428	3.174770	14.363	0.065	13.725	0.051	9.017	0.039	6.763	0.094	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  91	83.598518	3.173212	12.805	0.027	12.584	0.027	12.302	999	9.187	999	16.668	0.009	14.798	0.003	13.801	0.004	999	999	999	999	999	999	999	999	999
  92	83.492978	3.185821	13.038	0.026	12.457	0.027	11.122	0.209	7.635	0.119	16.497	0.008	15.165	0.005	14.208	0.005	999	999	999	999	999	999	999	999	999
  93	83.437548	3.207016	11.532	0.024	10.573	0.021	8.114	0.020	5.574	0.033	17.051	0.013	15.380	0.006	13.870	0.004	999	999	999	999	999	999	999	999	999
  94	83.435424	3.210820	13.843	0.034	13.324	0.045	12.698	999	9.145	999	18.268	0.039	15.699	0.007	14.242	0.005	999	999	999	999	999	999	999	999	999
  95	83.892004	2.927288	10.649	0.023	10.149	0.020	7.933	0.027	5.179	0.034	13.743	0.001	12.832	0.001	11.845	0.001	16.586	0.002	17.583	0.010	15.558	0.004	3.011	0.50	0.73
  96	83.827077	2.870047	10.834	0.024	10.041	0.020	7.938	0.019	6.216	0.051	12.860	0.022	12.290	0.026	11.754	0.024	15.509	0.000	16.517	0.003	14.474	0.002	2.905	0.29	0.36
  97	83.168593	3.462455	999	999	999	999	999	999	999	999	17.974	0.029	16.487	0.014	15.400	0.014	999	999	999	999	999	999	999	999	999
  98	83.150319	3.389191	999	999	999	999	999	999	999	999	17.928	0.028	16.460	0.014	15.447	0.015	999	999	999	999	999	999	999	999	999
  99	83.404082	3.249320	999	999	999	999	999	999	999	999	18.072	0.032	16.430	0.014	15.351	0.014	999	999	999	999	999	999	999	999	999
  100	83.197887	3.556956	999	999	999	999	999	999	999	999	18.181	0.035	16.514	0.015	15.290	0.013	999	999	999	999	999	999	999	999	999
  101	83.370607	3.246018	999	999	999	999	999	999	999	999	17.271	0.016	14.630	0.003	13.024	0.002	999	999	999	999	999	999	999	999	999
  102	82.989819	3.314837	999	999	999	999	999	999	999	999	17.450	0.019	15.945	0.009	14.807	0.008	999	999	999	999	999	999	999	999	999
  103	83.218719	3.269109	999	999	999	999	999	999	999	999	18.864	0.069	16.338	0.014	14.713	0.008	999	999	999	999	999	999	999	999	999
  104	82.900094	3.347719	999	999	999	999	999	999	999	999	18.361	0.042	16.745	0.018	15.765	0.019	999	999	999	999	999	999	999	999	999
  105	82.891709	3.349199	999	999	999	999	999	999	999	999	18.831	0.064	17.168	0.027	16.130	0.027	999	999	999	999	999	999	999	999	999
  106	83.334868	3.140197	999	999	999	999	999	999	999	999	16.471	0.008	14.897	0.004	13.902	0.004	999	999	999	999	999	999	999	999	999
  107	83.158756	3.271542	999	999	999	999	999	999	999	999	17.755	0.025	15.943	0.009	14.690	0.008	999	999	999	999	999	999	999	999	999
  108	83.157977	3.271955	999	999	999	999	999	999	999	999	17.227	0.016	15.535	0.007	14.391	0.006	999	999	999	999	999	999	999	999	999
  109	83.126694	3.258174	999	999	999	999	999	999	999	999	19.196	0.093	17.702	0.046	16.730	0.047	999	999	999	999	999	999	999	999	999
  110	83.322095	3.070747	999	999	999	999	999	999	999	999	19.210	0.094	17.626	0.043	16.503	0.040	999	999	999	999	999	999	999	999	999
  111	83.105278	3.278816	999	999	999	999	999	999	999	999	17.418	0.019	15.814	0.008	14.650	0.007	999	999	999	999	999	999	999	999	999
  112	83.106092	3.270421	999	999	999	999	999	999	999	999	18.481	0.048	16.528	0.016	15.211	0.012	999	999	999	999	999	999	999	999	999
  113	83.105217	3.270947	999	999	999	999	999	999	999	999	18.899	0.071	17.368	0.034	16.408	0.035	999	999	999	999	999	999	999	999	999
  114	83.104549	3.269511	999	999	999	999	999	999	999	999	18.135	0.036	15.900	0.009	14.355	0.006	999	999	999	999	999	999	999	999	999
  115	83.093798	3.277161	999	999	999	999	999	999	999	999	18.455	0.047	16.969	0.024	15.865	0.021	999	999	999	999	999	999	999	999	999
  116	83.102768	3.265430	999	999	999	999	999	999	999	999	19.021	0.079	17.421	0.036	16.288	0.031	999	999	999	999	999	999	999	999	999
  117	83.102141	3.265499	999	999	999	999	999	999	999	999	16.905	0.012	15.311	0.005	14.345	0.006	999	999	999	999	999	999	999	999	999
  118	83.099224	3.267470	999	999	999	999	999	999	999	999	17.773	0.026	16.009	0.010	14.823	0.009	999	999	999	999	999	999	999	999	999
  119	83.091576	3.277469	999	999	999	999	999	999	999	999	15.718	0.005	14.188	0.002	13.069	0.002	999	999	999	999	999	999	999	999	999
  120	83.097046	3.265603	999	999	999	999	999	999	999	999	18.067	0.034	16.442	0.015	15.457	0.015	999	999	999	999	999	999	999	999	999
  121	83.095860	3.265189	999	999	999	999	999	999	999	999	18.897	0.071	16.965	0.024	15.567	0.016	999	999	999	999	999	999	999	999	999
  122	83.095963	3.264038	999	999	999	999	999	999	999	999	18.385	0.045	16.597	0.017	15.470	0.015	999	999	999	999	999	999	999	999	999
  123	83.093211	3.265729	999	999	999	999	999	999	999	999	17.811	0.027	16.089	0.011	14.990	0.010	999	999	999	999	999	999	999	999	999
  124	83.089540	3.266913	999	999	999	999	999	999	999	999	18.274	0.040	16.783	0.020	15.628	0.017	999	999	999	999	999	999	999	999	999
  125	83.091329	3.273462	999	999	999	999	999	999	999	999	16.738	0.011	14.997	0.004	13.860	0.004	999	999	999	999	999	999	999	999	999
  126	83.086160	3.270249	999	999	999	999	999	999	999	999	18.343	0.043	16.383	0.014	14.982	0.010	999	999	999	999	999	999	999	999	999
  127	83.095964	3.272927	999	999	999	999	999	999	999	999	17.804	0.027	16.042	0.010	14.773	0.008	999	999	999	999	999	999	999	999	999
  128	83.095621	3.271396	999	999	999	999	999	999	999	999	17.615	0.022	16.038	0.010	14.910	0.009	999	999	999	999	999	999	999	999	999
  129	83.086431	3.265986	999	999	999	999	999	999	999	999	16.935	0.013	15.032	0.004	13.693	0.003	999	999	999	999	999	999	999	999	999
  130	83.085572	3.265780	999	999	999	999	999	999	999	999	16.316	0.008	14.792	0.004	13.848	0.004	999	999	999	999	999	999	999	999	999
  131	83.080696	3.269445	999	999	999	999	999	999	999	999	18.484	0.049	16.815	0.021	15.598	0.017	999	999	999	999	999	999	999	999	999
  132	83.062420	3.287908	999	999	999	999	999	999	999	999	18.006	0.032	16.161	0.012	14.986	0.010	999	999	999	999	999	999	999	999	999
  133	83.060643	3.289317	999	999	999	999	999	999	999	999	18.760	0.063	16.798	0.020	15.601	0.017	999	999	999	999	999	999	999	999	999
  134	83.072684	3.261436	999	999	999	999	999	999	999	999	19.000	0.078	17.507	0.039	16.524	0.039	999	999	999	999	999	999	999	999	999
  135	82.986296	3.244742	999	999	999	999	999	999	999	999	19.224	0.097	17.455	0.038	16.336	0.033	999	999	999	999	999	999	999	999	999
  136	82.980059	3.241493	999	999	999	999	999	999	999	999	18.708	0.061	17.156	0.029	16.031	0.025	999	999	999	999	999	999	999	999	999
  137	82.992353	3.203030	999	999	999	999	999	999	999	999	19.038	0.082	17.542	0.040	16.621	0.043	999	999	999	999	999	999	999	999	999
  138	83.197508	3.136751	999	999	999	999	999	999	999	999	19.185	0.092	17.680	0.045	16.614	0.043	999	999	999	999	999	999	999	999	999
  139	83.016969	3.298784	999	999	999	999	999	999	999	999	19.238	0.092	17.733	0.044	16.776	0.047	999	999	999	999	999	999	999	999	999
  140	83.020183	3.313056	999	999	999	999	999	999	999	999	19.084	0.080	17.158	0.026	15.899	0.021	999	999	999	999	999	999	999	999	999
  141	82.955952	3.324231	999	999	999	999	999	999	999	999	18.674	0.056	16.612	0.016	15.214	0.012	999	999	999	999	999	999	999	999	999
  142	82.957270	3.327051	999	999	999	999	999	999	999	999	19.184	0.088	17.609	0.040	16.624	0.041	999	999	999	999	999	999	999	999	999
  143	82.963037	3.334509	999	999	999	999	999	999	999	999	19.266	0.095	17.304	0.030	16.107	0.026	999	999	999	999	999	999	999	999	999
  144	82.920227	3.304806	999	999	999	999	999	999	999	999	18.539	0.049	17.021	0.024	15.934	0.022	999	999	999	999	999	999	999	999	999
  145	82.944205	3.326824	999	999	999	999	999	999	999	999	18.527	0.049	16.925	0.022	15.918	0.022	999	999	999	999	999	999	999	999	999
  146	82.911016	3.403595	999	999	999	999	999	999	999	999	17.594	0.021	15.956	0.009	14.929	0.009	999	999	999	999	999	999	999	999	999
  147	82.858424	3.374134	999	999	999	999	999	999	999	999	18.907	0.069	17.220	0.028	16.086	0.026	999	999	999	999	999	999	999	999	999
  148	83.232034	3.311029	999	999	999	999	999	999	999	999	19.185	0.092	17.531	0.040	16.428	0.037	999	999	999	999	999	999	999	999	999
  149	83.273913	3.250845	999	999	999	999	999	999	999	999	17.984	0.031	16.133	0.011	15.027	0.011	999	999	999	999	999	999	999	999	999
  150	83.232575	3.302515	999	999	999	999	999	999	999	999	17.362	0.018	15.762	0.008	14.580	0.007	999	999	999	999	999	999	999	999	999
  151	83.251374	3.255328	999	999	999	999	999	999	999	999	19.161	0.090	15.990	0.010	14.099	0.005	999	999	999	999	999	999	999	999	999
  152	83.150536	3.362704	999	999	999	999	999	999	999	999	19.133	0.089	17.525	0.041	16.408	0.036	999	999	999	999	999	999	999	999	999
  153	83.200067	3.276020	999	999	999	999	999	999	999	999	16.350	0.008	13.984	0.002	12.571	0.002	999	999	999	999	999	999	999	999	999
  154	83.184397	3.283890	999	999	999	999	999	999	999	999	19.002	0.078	17.503	0.039	16.569	0.042	999	999	999	999	999	999	999	999	999
  155	83.185055	3.274313	999	999	999	999	999	999	999	999	18.838	0.067	16.486	0.016	15.017	0.011	999	999	999	999	999	999	999	999	999
  156	82.974017	3.310159	999	999	999	999	999	999	999	999	17.617	0.022	15.951	0.009	14.763	0.008	999	999	999	999	999	999	999	999	999
  157	82.974746	3.313677	999	999	999	999	999	999	999	999	19.071	0.080	17.126	0.026	15.767	0.019	999	999	999	999	999	999	999	999	999
  158	82.974110	3.317285	999	999	999	999	999	999	999	999	18.140	0.034	16.534	0.015	15.402	0.014	999	999	999	999	999	999	999	999	999
  159	82.941337	3.339123	999	999	999	999	999	999	999	999	18.141	0.035	16.513	0.015	15.450	0.014	999	999	999	999	999	999	999	999	999
  160	82.943240	3.347162	999	999	999	999	999	999	999	999	18.872	0.067	17.344	0.032	16.390	0.033	999	999	999	999	999	999	999	999	999
  161	83.139681	3.276021	999	999	999	999	999	999	999	999	19.262	0.098	17.328	0.033	16.133	0.027	999	999	999	999	999	999	999	999	999
  162	83.138896	3.274959	999	999	999	999	999	999	999	999	18.263	0.040	16.640	0.018	15.641	0.018	999	999	999	999	999	999	999	999	999
  163	83.137230	3.274644	999	999	999	999	999	999	999	999	18.421	0.046	16.611	0.017	15.385	0.014	999	999	999	999	999	999	999	999	999
  164	83.138168	3.273000	999	999	999	999	999	999	999	999	17.861	0.028	15.925	0.009	14.729	0.008	999	999	999	999	999	999	999	999	999
  165	83.134755	3.276072	999	999	999	999	999	999	999	999	18.994	0.077	17.529	0.039	16.563	0.040	999	999	999	999	999	999	999	999	999
  166	83.114373	3.298591	999	999	999	999	999	999	999	999	19.014	0.078	17.268	0.031	16.161	0.028	999	999	999	999	999	999	999	999	999
  167	83.122849	3.278891	999	999	999	999	999	999	999	999	17.318	0.017	15.710	0.008	14.710	0.008	999	999	999	999	999	999	999	999	999
  168	83.218208	3.143394	999	999	999	999	999	999	999	999	16.289	0.007	14.535	0.003	13.301	0.003	999	999	999	999	999	999	999	999	999
  169	83.119219	3.259469	999	999	999	999	999	999	999	999	18.950	0.074	17.313	0.032	16.156	0.028	999	999	999	999	999	999	999	999	999
  170	83.115207	3.260328	999	999	999	999	999	999	999	999	19.242	0.097	17.328	0.033	16.183	0.029	999	999	999	999	999	999	999	999	999
  171	83.085340	3.275938	999	999	999	999	999	999	999	999	19.138	0.088	17.054	0.026	15.676	0.018	999	999	999	999	999	999	999	999	999
  172	83.083491	3.276917	999	999	999	999	999	999	999	999	17.614	0.022	16.070	0.011	15.106	0.011	999	999	999	999	999	999	999	999	999
  173	83.101314	3.249750	999	999	999	999	999	999	999	999	19.081	0.084	17.315	0.032	16.227	0.030	999	999	999	999	999	999	999	999	999
  174	83.083051	3.273879	999	999	999	999	999	999	999	999	19.269	0.099	17.365	0.034	16.093	0.026	999	999	999	999	999	999	999	999	999
  175	83.069312	3.262675	999	999	999	999	999	999	999	999	17.701	0.024	16.060	0.011	15.006	0.010	999	999	999	999	999	999	999	999	999
  176	83.065485	3.262978	999	999	999	999	999	999	999	999	16.644	0.010	15.091	0.005	14.008	0.004	999	999	999	999	999	999	999	999	999
  177	83.057758	3.256808	999	999	999	999	999	999	999	999	18.765	0.063	17.248	0.031	16.179	0.028	999	999	999	999	999	999	999	999	999
  178	83.069830	3.230073	999	999	999	999	999	999	999	999	16.917	0.012	15.181	0.005	14.118	0.005	999	999	999	999	999	999	999	999	999
  179	83.100408	3.064869	999	999	999	999	999	999	999	999	18.501	0.050	16.830	0.021	15.821	0.022	999	999	999	999	999	999	999	999	999
  180	82.877115	3.176779	999	999	999	999	999	999	999	999	18.189	0.051	16.670	0.022	15.621	0.020	999	999	999	999	999	999	999	999	999
  181	83.022764	3.143659	999	999	999	999	999	999	999	999	18.008	0.032	16.509	0.016	15.576	0.017	999	999	999	999	999	999	999	999	999
  182	83.036134	3.508261	999	999	999	999	999	999	999	999	17.457	0.019	15.945	0.009	14.814	0.009	999	999	999	999	999	999	999	999	999
  183	83.079576	3.042536	999	999	999	999	999	999	999	999	18.088	0.045	16.492	0.018	15.523	0.019	999	999	999	999	999	999	999	999	999
  184	82.823880	3.224062	999	999	999	999	999	999	999	999	18.755	0.086	17.093	0.032	15.911	0.026	999	999	999	999	999	999	999	999	999
  185	83.159893	2.857282	999	999	999	999	999	999	999	999	17.846	0.031	16.330	0.014	15.211	0.013	999	999	999	999	999	999	999	999	999
  186	83.035506	3.294193	999	999	999	999	999	999	999	999	18.737	0.059	17.157	0.026	16.180	0.028	999	999	999	999	999	999	999	999	999
  187	82.961618	3.319015	999	999	999	999	999	999	999	999	18.930	0.070	17.291	0.030	16.278	0.030	999	999	999	999	999	999	999	999	999
  188	82.761640	3.367285	999	999	999	999	999	999	999	999	18.861	0.064	17.343	0.033	16.295	0.033	999	999	999	999	999	999	999	999	999
  189	82.774274	3.304803	999	999	999	999	999	999	999	999	17.861	0.038	16.285	0.015	15.321	0.015	999	999	999	999	999	999	999	999	999
  190	83.093777	3.272891	999	999	999	999	999	999	999	999	15.520	0.004	13.649	0.001	12.299	0.001	999	999	999	999	999	999	999	999	999
  191	83.229350	3.151485	999	999	999	999	999	999	999	999	13.399	0.001	11.557	0.000	10.266	0.000	999	999	999	999	999	999	999	999	999
  192	83.982550	3.261382	999	999	999	999	999	999	999	999	19.006	0.078	17.495	0.036	16.401	0.038	999	999	999	999	999	999	999	999	999
  193	83.787697	3.291535	999	999	999	999	999	999	999	999	16.068	0.006	14.473	0.003	13.457	0.003	999	999	999	999	999	999	999	999	999
  194	83.883610	3.110062	999	999	999	999	999	999	999	999	18.498	0.049	17.015	0.023	15.975	0.025	999	999	999	999	999	999	999	999	999
  195	83.968247	3.614731	999	999	999	999	999	999	999	999	18.449	0.047	16.934	0.022	15.913	0.023	999	999	999	999	999	999	999	999	999
  196	83.728709	3.185072	999	999	999	999	999	999	999	999	19.121	0.089	17.352	0.033	16.251	0.033	999	999	999	999	999	999	999	999	999
  197	83.769475	3.144627	999	999	999	999	999	999	999	999	17.379	0.019	15.846	0.009	14.858	0.010	999	999	999	999	999	999	999	999	999
  198	83.747090	3.196541	999	999	999	999	999	999	999	999	18.830	0.068	17.342	0.032	16.418	0.039	999	999	999	999	999	999	999	999	999
  199	83.740707	2.946699	999	999	999	999	999	999	999	999	19.100	0.086	17.449	0.035	16.397	0.038	999	999	999	999	999	999	999	999	999
  200	83.881677	3.691033	999	999	999	999	999	999	999	999	18.649	0.059	17.182	0.030	16.282	0.035	999	999	999	999	999	999	999	999	999
  201	83.639485	3.723529	999	999	999	999	999	999	999	999	17.252	0.018	15.539	0.007	14.350	0.006	999	999	999	999	999	999	999	999	999
  202	83.948562	2.845367	999	999	999	999	999	999	999	999	18.843	0.057	17.357	0.029	16.231	0.029	999	999	999	999	999	999	999	999	999
  203	83.992755	3.017685	999	999	999	999	999	999	999	999	18.836	0.066	17.299	0.030	16.137	0.029	999	999	999	999	999	999	999	999	999
  204	83.935851	3.109953	999	999	999	999	999	999	999	999	18.891	0.071	17.244	0.029	16.219	0.032	999	999	999	999	999	999	999	999	999
  205	83.847240	3.196125	999	999	999	999	999	999	999	999	19.266	0.100	17.721	0.044	16.648	0.047	999	999	999	999	999	999	999	999	999
  206	83.865848	3.214096	999	999	999	999	999	999	999	999	19.030	0.081	17.526	0.037	16.419	0.038	999	999	999	999	999	999	999	999	999
  207	83.759248	3.375597	999	999	999	999	999	999	999	999	18.396	0.040	16.446	0.014	15.263	0.013	999	999	999	999	999	999	999	999	999
  208	83.730054	3.320188	999	999	999	999	999	999	999	999	18.136	0.032	16.350	0.012	15.261	0.013	999	999	999	999	999	999	999	999	999
  209	83.743792	3.323886	999	999	999	999	999	999	999	999	17.551	0.019	15.972	0.009	14.814	0.009	999	999	999	999	999	999	999	999	999
  210	83.751924	3.329274	999	999	999	999	999	999	999	999	18.659	0.051	17.184	0.026	16.093	0.026	999	999	999	999	999	999	999	999	999
  211	83.719071	3.298022	999	999	999	999	999	999	999	999	18.371	0.040	16.256	0.011	14.853	0.009	999	999	999	999	999	999	999	999	999
  212	83.742953	3.313230	999	999	999	999	999	999	999	999	17.589	0.020	15.832	0.008	14.611	0.007	999	999	999	999	999	999	999	999	999
  213	83.731145	3.302307	999	999	999	999	999	999	999	999	17.316	0.016	15.828	0.008	14.828	0.009	999	999	999	999	999	999	999	999	999
  214	83.724382	3.292664	999	999	999	999	999	999	999	999	18.041	0.030	16.370	0.013	15.298	0.013	999	999	999	999	999	999	999	999	999
  215	83.705085	3.578036	999	999	999	999	999	999	999	999	18.997	0.071	17.530	0.037	16.440	0.036	999	999	999	999	999	999	999	999	999
  216	83.752990	3.304355	999	999	999	999	999	999	999	999	18.392	0.041	16.407	0.013	15.215	0.012	999	999	999	999	999	999	999	999	999
  217	83.777652	3.320406	999	999	999	999	999	999	999	999	17.682	0.022	16.063	0.010	14.877	0.009	999	999	999	999	999	999	999	999	999
  218	83.731641	3.290174	999	999	999	999	999	999	999	999	15.920	0.005	14.330	0.002	13.246	0.003	999	999	999	999	999	999	999	999	999
  219	83.727268	3.280809	999	999	999	999	999	999	999	999	16.704	0.010	15.191	0.005	14.190	0.005	999	999	999	999	999	999	999	999	999
  220	83.804851	3.327637	999	999	999	999	999	999	999	999	19.044	0.073	17.553	0.037	16.569	0.041	999	999	999	999	999	999	999	999	999
  221	83.746848	3.594524	999	999	999	999	999	999	999	999	19.314	0.095	17.832	0.049	16.915	0.056	999	999	999	999	999	999	999	999	999
  222	83.754523	3.290769	999	999	999	999	999	999	999	999	18.454	0.043	16.925	0.021	15.748	0.020	999	999	999	999	999	999	999	999	999
  223	83.774743	3.304460	999	999	999	999	999	999	999	999	18.929	0.066	17.307	0.029	16.327	0.033	999	999	999	999	999	999	999	999	999
  224	83.801959	3.314015	999	999	999	999	999	999	999	999	17.660	0.021	15.672	0.007	14.483	0.007	999	999	999	999	999	999	999	999	999
  225	83.888370	3.172090	999	999	999	999	999	999	999	999	19.001	0.078	17.419	0.033	16.233	0.032	999	999	999	999	999	999	999	999	999
  226	83.892165	3.174522	999	999	999	999	999	999	999	999	18.317	0.042	16.830	0.020	15.836	0.023	999	999	999	999	999	999	999	999	999
  227	83.813986	3.299744	999	999	999	999	999	999	999	999	19.193	0.095	17.262	0.030	16.106	0.029	999	999	999	999	999	999	999	999	999
  228	83.819422	3.304637	999	999	999	999	999	999	999	999	18.938	0.075	16.862	0.021	15.490	0.017	999	999	999	999	999	999	999	999	999
  229	83.839717	3.298811	999	999	999	999	999	999	999	999	16.675	0.010	14.696	0.003	13.459	0.003	999	999	999	999	999	999	999	999	999
  230	83.713988	3.192333	999	999	999	999	999	999	999	999	19.021	0.081	17.528	0.038	16.590	0.045	999	999	999	999	999	999	999	999	999
  231	83.722833	3.189338	999	999	999	999	999	999	999	999	18.451	0.049	16.868	0.021	15.903	0.024	999	999	999	999	999	999	999	999	999
  232	83.810858	3.304458	999	999	999	999	999	999	999	999	17.870	0.029	15.930	0.009	14.759	0.009	999	999	999	999	999	999	999	999	999
  233	83.964550	3.153991	999	999	999	999	999	999	999	999	18.651	0.057	17.118	0.026	15.962	0.025	999	999	999	999	999	999	999	999	999
  234	83.908837	3.307519	999	999	999	999	999	999	999	999	18.787	0.065	17.313	0.031	16.236	0.033	999	999	999	999	999	999	999	999	999
  235	83.867080	3.066366	999	999	999	999	999	999	999	999	18.840	0.068	17.302	0.031	16.370	0.038	999	999	999	999	999	999	999	999	999
  236	83.555249	3.603896	999	999	999	999	999	999	999	999	19.151	0.080	17.312	0.030	16.058	0.025	999	999	999	999	999	999	999	999	999
  237	83.707334	3.277788	999	999	999	999	999	999	999	999	17.462	0.018	15.759	0.008	14.495	0.007	999	999	999	999	999	999	999	999	999
  238	83.630689	3.434375	999	999	999	999	999	999	999	999	19.251	0.086	17.542	0.036	16.497	0.037	999	999	999	999	999	999	999	999	999
  239	83.625522	3.414423	999	999	999	999	999	999	999	999	19.109	0.076	17.505	0.035	16.511	0.038	999	999	999	999	999	999	999	999	999
  240	83.703160	3.325953	999	999	999	999	999	999	999	999	19.401	0.100	17.853	0.048	16.854	0.052	999	999	999	999	999	999	999	999	999
  241	83.712854	3.267558	999	999	999	999	999	999	999	999	19.241	0.090	17.725	0.044	16.773	0.050	999	999	999	999	999	999	999	999	999
  242	83.610086	3.186664	999	999	999	999	999	999	999	999	19.216	0.087	17.670	0.041	16.723	0.047	999	999	999	999	999	999	999	999	999
  243	83.581099	3.384582	999	999	999	999	999	999	999	999	18.535	0.046	17.067	0.024	16.100	0.026	999	999	999	999	999	999	999	999	999
  244	83.541184	3.248632	999	999	999	999	999	999	999	999	18.534	0.046	16.948	0.021	15.887	0.021	999	999	999	999	999	999	999	999	999
  245	83.461833	3.136831	999	999	999	999	999	999	999	999	19.047	0.079	17.430	0.035	16.338	0.034	999	999	999	999	999	999	999	999	999
  246	83.574250	3.253907	999	999	999	999	999	999	999	999	18.711	0.054	17.034	0.023	15.783	0.020	999	999	999	999	999	999	999	999	999
  247	83.548358	3.225690	999	999	999	999	999	999	999	999	18.991	0.070	17.380	0.031	16.378	0.033	999	999	999	999	999	999	999	999	999
  248	83.517423	3.202253	999	999	999	999	999	999	999	999	18.826	0.060	16.843	0.019	15.480	0.015	999	999	999	999	999	999	999	999	999
  249	83.667849	3.310826	999	999	999	999	999	999	999	999	18.992	0.070	17.160	0.026	15.996	0.024	999	999	999	999	999	999	999	999	999
  250	83.692175	3.286919	999	999	999	999	999	999	999	999	19.298	0.095	17.099	0.025	15.719	0.019	999	999	999	999	999	999	999	999	999
  251	83.667746	3.270927	999	999	999	999	999	999	999	999	18.659	0.052	16.687	0.017	15.511	0.016	999	999	999	999	999	999	999	999	999
  252	83.710520	3.297885	999	999	999	999	999	999	999	999	17.435	0.018	15.805	0.008	14.785	0.009	999	999	999	999	999	999	999	999	999
  253	83.696820	3.284194	999	999	999	999	999	999	999	999	16.659	0.009	14.648	0.003	13.202	0.002	999	999	999	999	999	999	999	999	999
  254	83.698552	3.278550	999	999	999	999	999	999	999	999	19.341	0.099	16.819	0.019	15.145	0.012	999	999	999	999	999	999	999	999	999
  255	83.657427	3.247607	999	999	999	999	999	999	999	999	19.098	0.078	17.576	0.038	16.397	0.035	999	999	999	999	999	999	999	999	999
  256	83.693367	3.273425	999	999	999	999	999	999	999	999	16.856	0.011	15.114	0.004	13.854	0.004	999	999	999	999	999	999	999	999	999
  257	83.701447	3.282052	999	999	999	999	999	999	999	999	18.081	0.032	16.020	0.009	14.729	0.008	999	999	999	999	999	999	999	999	999
  258	83.708202	3.240996	999	999	999	999	999	999	999	999	17.072	0.013	14.544	0.003	13.052	0.002	999	999	999	999	999	999	999	999	999
  259	83.708277	3.238003	999	999	999	999	999	999	999	999	19.290	0.094	17.773	0.045	16.636	0.044	999	999	999	999	999	999	999	999	999
  260	83.511566	3.025814	999	999	999	999	999	999	999	999	18.124	0.032	16.405	0.013	15.255	0.012	999	999	999	999	999	999	999	999	999
  261	83.605452	3.120608	999	999	999	999	999	999	999	999	18.863	0.070	17.313	0.031	16.285	0.034	999	999	999	999	999	999	999	999	999
  262	83.598274	3.141394	999	999	999	999	999	999	999	999	18.780	0.066	17.248	0.030	16.249	0.033	999	999	999	999	999	999	999	999	999
  263	83.663811	3.158954	999	999	999	999	999	999	999	999	19.139	0.091	17.451	0.036	16.396	0.038	999	999	999	999	999	999	999	999	999
  264	83.674165	3.177244	999	999	999	999	999	999	999	999	18.400	0.047	16.913	0.022	15.918	0.025	999	999	999	999	999	999	999	999	999
  265	83.683739	3.193529	999	999	999	999	999	999	999	999	18.826	0.068	17.324	0.032	16.198	0.032	999	999	999	999	999	999	999	999	999
  266	83.704418	3.201532	999	999	999	999	999	999	999	999	18.979	0.078	17.352	0.033	16.323	0.036	999	999	999	999	999	999	999	999	999
  267	83.782810	3.098395	999	999	999	999	999	999	999	999	18.505	0.051	17.024	0.024	15.912	0.025	999	999	999	999	999	999	999	999	999
  268	83.767887	3.161984	999	999	999	999	999	999	999	999	18.352	0.045	16.704	0.018	15.608	0.019	999	999	999	999	999	999	999	999	999
  269	83.771807	3.160909	999	999	999	999	999	999	999	999	19.046	0.083	17.202	0.029	16.031	0.028	999	999	999	999	999	999	999	999	999
  270	83.576731	3.009503	999	999	999	999	999	999	999	999	19.398	0.099	17.843	0.045	16.811	0.048	999	999	999	999	999	999	999	999	999
  271	83.506351	3.541049	999	999	999	999	999	999	999	999	19.261	0.091	17.758	0.046	16.760	0.047	999	999	999	999	999	999	999	999	999
  272	83.711148	3.320338	999	999	999	999	999	999	999	999	19.344	0.095	17.315	0.029	15.980	0.024	999	999	999	999	999	999	999	999	999
  273	84.033261	3.326210	13.691	0.034	13.314	0.036	11.193	0.160	8.762	0.322	14.743	0.039	14.331	0.054	14.223	0.080	999	999	999	999	999	999	999	999	999
  274	84.017569	3.399284	12.820	0.025	12.166	0.025	9.503	0.037	7.237	0.095	16.755	0.011	15.329	0.006	14.036	0.005	999	999	999	999	999	999	999	999	999
  275	84.042725	3.351161	11.007	0.022	10.048	0.020	7.406	0.020	5.186	0.030	17.122	0.015	14.883	0.004	13.005	0.002	999	999	999	999	999	999	999	999	999
  276	84.079126	3.296184	11.728	0.023	10.775	0.021	8.585	0.026	6.016	0.043	13.513	0.028	12.421	0.034	11.726	0.024	17.349	0.053	18.668	0.165	16.035	0.180	4.104	1.41	2.25
  277	84.197250	3.325193	13.853	0.036	12.970	0.033	10.303	0.095	7.814	0.166	999	999	999	999	999	999	999	999	999	999	999	999	999	999	999
  278	84.197482	3.530719	13.359	0.030	13.058	0.036	11.941	999	9.105	999	15.190	0.047	14.505	0.051	14.174	0.065	999	999	999	999	999	999	999	999	999
  279	84.166780	2.964251	11.050	0.030	10.615	0.022	6.551	0.016	4.170	0.021	15.027	0.087	13.364	0.076	12.740	0.072	999	999	999	999	999	999	999	999	999
  280	84.402307	3.308068	11.773	0.023	10.989	0.021	8.138	0.028	6.806	0.084	15.863	0.084	14.135	0.087	12.924	0.038	19.179	0.010	20.198	0.085	18.174	0.031	1.745	0.66	1.67
  281	84.403669	3.185290	13.329	0.030	12.839	0.030	12.081	999	9.164	999	17.974	0.032	15.351	0.006	13.941	0.004	999	999	999	999	999	999	999	999	999
  282	84.405421	3.151908	14.213	0.038	13.434	0.038	12.156	0.315	9.136	999	18.142	0.037	16.419	0.014	15.370	0.015	999	999	999	999	999	999	999	999	999
  283	84.407202	3.148350	14.085	0.038	13.392	0.036	12.153	0.291	9.156	999	16.675	0.010	15.405	0.006	14.781	0.009	999	999	999	999	999	999	999	999	999
  284	84.414738	3.173327	12.029	0.024	11.115	0.021	9.114	0.038	7.592	0.180	15.811	0.076	14.085	0.046	13.380	0.039	999	999	999	999	999	999	999	999	999
  285	84.417346	3.187827	12.967	0.029	12.529	0.028	11.844	999	9.279	999	15.820	0.085	14.186	0.050	13.546	0.046	21.042	0.024	999	999	999	999	999	999	999
  286	84.430350	3.170162	10.196	0.023	9.366	0.020	7.033	0.015	4.684	0.026	14.105	0.028	12.627	0.030	11.688	0.023	18.538	0.004	20.616	0.101	17.081	0.016	2.682	0.90	1.74
  287	84.443155	3.272760	6.972	0.032	6.523	0.021	4.323	0.011	3.309	0.017	9.883	0.020	8.480	0.024	7.789	0.021	14.672	0.006	18.118	0.045	13.093	0.018	7.114	1.85	2.57
  288	84.452539	3.168614	13.156	0.028	12.244	0.027	10.915	0.140	7.658	0.144	17.923	0.030	15.560	0.007	14.047	0.005	999	999	999	999	999	999	999	999	999
  289	84.483520	3.202174	13.689	0.053	13.197	0.047	11.334	999	8.855	999	16.441	0.008	15.062	0.004	14.304	0.006	999	999	999	999	999	999	999	999	999
  290	84.506666	2.891474	13.887	0.032	13.667	0.039	12.529	999	8.548	999	17.770	0.026	16.293	0.013	15.364	0.016	999	999	999	999	999	999	999	999	999
  291	84.579084	3.654000	13.109	0.027	12.700	0.029	9.776	999	4.933	0.039	15.799	0.076	14.451	0.057	13.906	0.058	999	999	999	999	999	999	999	999	999
  292	84.571495	3.672246	13.261	0.027	12.767	0.027	11.595	999	5.712	0.051	15.040	0.003	14.021	0.002	13.580	0.003	19.058	0.003	20.831	0.172	17.667	0.012	2.903	1.10	2.12
  293	84.590426	3.652509	12.797	0.026	11.896	0.026	12.211	999	4.231	0.024	14.784	0.051	13.551	0.043	13.084	0.037	18.892	0.003	20.644	0.135	17.462	0.014	3.183	1.15	2.12
  294	84.616801	3.616301	12.192	0.024	11.798	0.025	9.258	0.045	6.966	0.170	13.146	0.022	12.564	0.024	12.389	0.023	15.252	0.001	16.055	0.004	14.347	0.002	1.329	0.07	0.08
  295	84.630833	3.587138	13.515	0.029	13.001	0.032	10.510	0.085	6.913	0.076	15.062	0.040	14.368	0.049	13.863	0.051	18.414	0.005	19.822	0.092	17.158	0.020	3.491	1.18	2.09
  296	84.604884	3.660892	10.666	0.022	10.144	0.021	10.660	999	4.324	0.028	11.257	0.023	10.895	0.024	10.848	0.022	12.555	0.000	12.954	0.002	11.994	0.002	0.705	0.01	0.01
  297	84.679866	3.132765	11.861	0.025	11.184	0.021	9.485	0.090	7.580	0.120	14.190	0.029	13.163	0.024	12.552	0.022	17.919	0.002	19.749	0.067	16.593	0.008	1.970	0.41	0.66
  298	84.627516	3.647847	14.197	0.062	13.538	0.061	9.088	0.047	7.692	0.191	15.532	0.069	14.750	0.074	14.560	0.088	18.042	0.002	19.076	0.032	17.012	0.010	2.217	0.57	1.05
  299	84.055635	3.590184	999	999	999	999	999	999	999	999	18.922	0.072	17.316	0.031	16.116	0.028	999	999	999	999	999	999	999	999	999
  300	84.001156	3.293692	999	999	999	999	999	999	999	999	18.829	0.067	17.309	0.033	16.152	0.030	999	999	999	999	999	999	999	999	999
  301	84.053240	3.375637	999	999	999	999	999	999	999	999	18.979	0.077	17.491	0.038	16.548	0.043	999	999	999	999	999	999	999	999	999
  302	84.054533	2.897154	999	999	999	999	999	999	999	999	19.313	0.084	17.711	0.038	16.651	0.041	999	999	999	999	999	999	999	999	999
  303	84.045647	2.963626	999	999	999	999	999	999	999	999	18.294	0.040	16.756	0.018	15.577	0.018	999	999	999	999	999	999	999	999	999
  304	84.021808	3.229943	999	999	999	999	999	999	999	999	18.400	0.045	16.922	0.021	15.947	0.025	999	999	999	999	999	999	999	999	999
  305	84.069684	2.941662	999	999	999	999	999	999	999	999	19.092	0.070	17.575	0.034	16.504	0.036	999	999	999	999	999	999	999	999	999
  306	84.055703	2.929588	999	999	999	999	999	999	999	999	19.264	0.081	17.756	0.040	16.640	0.041	999	999	999	999	999	999	999	999	999
  307	84.559995	3.738855	999	999	999	999	999	999	999	999	18.610	0.061	17.110	0.028	16.058	0.029	999	999	999	999	999	999	999	999	999
  308	84.728526	3.454451	999	999	999	999	999	999	999	999	17.845	0.025	16.371	0.013	15.295	0.013	999	999	999	999	999	999	999	999	999
  309	84.627786	3.722008	999	999	999	999	999	999	999	999	19.135	0.097	17.652	0.046	16.704	0.052	999	999	999	999	999	999	999	999	999
  310	84.167336	3.453510	999	999	999	999	999	999	999	999	18.876	0.069	16.822	0.020	15.341	0.014	999	999	999	999	999	999	999	999	999
  311	84.266770	3.670870	999	999	999	999	999	999	999	999	19.062	0.094	17.461	0.041	16.473	0.045	999	999	999	999	999	999	999	999	999
  312	84.706424	3.169187	999	999	999	999	999	999	999	999	18.644	0.065	17.111	0.031	16.161	0.036	999	999	999	999	999	999	999	999	999
  313	84.153606	3.567303	999	999	999	999	999	999	999	999	18.873	0.069	17.215	0.029	16.091	0.027	999	999	999	999	999	999	999	999	999
  314	84.227218	3.623567	999	999	999	999	999	999	999	999	18.503	0.049	17.025	0.024	15.945	0.024	999	999	999	999	999	999	999	999	999
  315	84.535152	3.416048	999	999	999	999	999	999	999	999	18.980	0.070	17.355	0.030	16.253	0.032	999	999	999	999	999	999	999	999	999
  316	84.484911	3.564586	999	999	999	999	999	999	999	999	18.652	0.052	17.177	0.026	16.252	0.031	999	999	999	999	999	999	999	999	999
  317	84.169681	3.691991	999	999	999	999	999	999	999	999	18.590	0.053	17.079	0.024	15.988	0.025	999	999	999	999	999	999	999	999	999
  318	84.255898	3.347551	999	999	999	999	999	999	999	999	18.311	0.043	16.813	0.020	15.779	0.022	999	999	999	999	999	999	999	999	999
  319	84.529005	3.061134	999	999	999	999	999	999	999	999	18.413	0.046	16.943	0.023	15.889	0.025	999	999	999	999	999	999	999	999	999
  320	84.632465	3.368303	999	999	999	999	999	999	999	999	18.985	0.071	17.515	0.037	16.590	0.044	999	999	999	999	999	999	999	999	999
  321	84.720352	3.385498	999	999	999	999	999	999	999	999	17.997	0.030	16.453	0.014	15.326	0.015	999	999	999	999	999	999	999	999	999
  322	84.541276	2.967661	999	999	999	999	999	999	999	999	17.547	0.022	16.079	0.011	15.139	0.013	999	999	999	999	999	999	999	999	999
  323	84.666077	3.279236	999	999	999	999	999	999	999	999	19.249	0.091	17.624	0.041	16.573	0.044	999	999	999	999	999	999	999	999	999
  324	84.761163	3.345553	999	999	999	999	999	999	999	999	17.395	0.018	15.930	0.009	15.029	0.011	999	999	999	999	999	999	999	999	999
  325	84.180885	3.475201	999	999	999	999	999	999	999	999	19.212	0.093	17.507	0.037	16.382	0.035	999	999	999	999	999	999	999	999	999
  326	84.271630	3.546930	999	999	999	999	999	999	999	999	19.007	0.076	17.476	0.035	16.310	0.033	999	999	999	999	999	999	999	999	999
  327	84.633881	3.208115	999	999	999	999	999	999	999	999	17.357	0.017	15.725	0.008	14.727	0.009	999	999	999	999	999	999	999	999	999
  328	84.469992	3.162719	999	999	999	999	999	999	999	999	18.719	0.061	17.141	0.027	16.190	0.031	999	999	999	999	999	999	999	999	999
  329	84.472136	3.121446	999	999	999	999	999	999	999	999	18.985	0.078	17.212	0.029	16.138	0.030	999	999	999	999	999	999	999	999	999
  330	84.171966	3.608962	999	999	999	999	999	999	999	999	18.952	0.074	17.479	0.036	16.376	0.035	999	999	999	999	999	999	999	999	999
  331	84.609870	2.857742	999	999	999	999	999	999	999	999	19.139	0.092	17.518	0.040	16.307	0.036	999	999	999	999	999	999	999	999	999
  332	84.442125	3.182905	999	999	999	999	999	999	999	999	18.894	0.072	17.319	0.032	16.312	0.035	999	999	999	999	999	999	999	999	999
  333	84.548641	2.987447	999	999	999	999	999	999	999	999	18.416	0.047	16.868	0.022	15.715	0.021	999	999	999	999	999	999	999	999	999
  334	84.444749	3.270716	999	999	999	999	999	999	999	999	17.819	0.027	16.086	0.011	14.963	0.010	999	999	999	999	999	999	999	999	999
  335	84.412964	3.175167	999	999	999	999	999	999	999	999	19.222	0.097	17.126	0.027	15.783	0.021	999	999	999	999	999	999	999	999	999
  336	84.405535	3.165922	999	999	999	999	999	999	999	999	18.703	0.061	16.487	0.015	15.168	0.012	999	999	999	999	999	999	999	999	999
  337	84.573612	3.455816	999	999	999	999	999	999	999	999	18.870	0.064	17.363	0.031	16.427	0.037	999	999	999	999	999	999	999	999	999
  338	84.080845	2.917220	999	999	999	999	999	999	999	999	18.898	0.058	17.415	0.029	16.295	0.030	999	999	999	999	999	999	999	999	999
  339	84.338513	2.969486	999	999	999	999	999	999	999	999	19.170	0.094	17.577	0.043	16.558	0.047	999	999	999	999	999	999	999	999	999
  340	84.153301	3.227622	999	999	999	999	999	999	999	999	19.040	0.083	17.413	0.035	16.418	0.038	999	999	999	999	999	999	999	999	999
  341	84.316384	2.984513	999	999	999	999	999	999	999	999	18.744	0.064	16.889	0.023	15.535	0.019	999	999	999	999	999	999	999	999	999
  342	84.315673	2.980758	999	999	999	999	999	999	999	999	17.472	0.021	15.947	0.010	15.003	0.012	999	999	999	999	999	999	999	999	999
  343	84.441037	2.828154	999	999	999	999	999	999	999	999	19.098	0.086	17.534	0.041	16.336	0.038	999	999	999	999	999	999	999	999	999
  344	84.077385	3.299172	999	999	999	999	999	999	999	999	19.207	0.094	17.648	0.044	16.708	0.050	999	999	999	999	999	999	999	999	999
  345	84.085288	3.391364	999	999	999	999	999	999	999	999	18.854	0.068	17.214	0.030	16.028	0.027	999	999	999	999	999	999	999	999	999
  346	84.080666	3.041575	999	999	999	999	999	999	999	999	19.200	0.092	17.558	0.038	16.458	0.040	999	999	999	999	999	999	999	999	999
  347	84.481986	3.434508	999	999	999	999	999	999	999	999	17.657	0.021	16.094	0.010	14.922	0.010	999	999	999	999	999	999	999	999	999
  348	84.356657	2.964536	999	999	999	999	999	999	999	999	19.076	0.086	17.296	0.033	16.093	0.031	999	999	999	999	999	999	999	999	999
  349	84.270888	3.022035	999	999	999	999	999	999	999	999	18.966	0.079	17.388	0.036	16.188	0.033	999	999	999	999	999	999	999	999	999
  350	84.299522	2.931637	999	999	999	999	999	999	999	999	18.476	0.050	16.949	0.024	15.876	0.026	999	999	999	999	999	999	999	999	999
  351	84.509019	2.937016	999	999	999	999	999	999	999	999	17.976	0.031	16.370	0.015	15.279	0.015	999	999	999	999	999	999	999	999	999
  352	84.501501	3.125291	999	999	999	999	999	999	999	999	19.037	0.082	17.559	0.040	16.655	0.048	999	999	999	999	999	999	999	999	999
  353	84.206056	2.909846	999	999	999	999	999	999	999	999	19.131	0.073	17.640	0.036	16.484	0.036	999	999	999	999	999	999	999	999	999
#----------------------------------------------------#
# Transition Disk
#----------------------------------------------------#
  1	83.281329	3.251314	11.473	0.023	11.299	0.022	9.117	0.047	6.826	0.083	15.017	0.054	13.159	0.053	12.348	0.032	20.787	0.011	21.095	0.240	18.839	0.043	1.296	0.90	2.17
  2	83.216944	3.055202	12.743	0.028	12.466	0.030	10.450	0.108	7.866	0.193	14.936	0.045	13.935	0.041	13.468	0.043	17.722	0.006	18.719	0.035	16.633	0.016	2.218	0.51	0.87
  3	83.214491	3.055450	11.249	0.022	11.083	0.022	9.902	0.072	7.421	0.126	12.532	0.023	11.897	0.024	11.618	0.022	14.844	0.002	15.656	0.007	13.920	0.010	3.540	0.33	0.40
  4	83.094967	3.295275	12.438	0.030	12.208	0.029	10.077	0.116	5.262	0.083	14.033	0.032	13.371	0.037	13.106	0.031	16.724	0.001	17.819	0.019	15.650	0.006	2.002	0.29	0.41
  5	83.087081	3.238889	12.171	0.032	12.012	0.029	9.819	0.109	4.717	0.032	15.637	0.064	13.526	0.041	12.869	0.030	999	999	999	999	999	999	999	999	999
  6	83.083953	3.286479	9.087	0.023	8.880	0.021	6.689	0.027	1.971	0.026	13.717	0.038	11.218	0.030	10.124	0.041	999	999	999	999	999	999	999	999	999
  7	82.923383	3.154172	11.477	0.023	11.285	0.023	9.932	0.063	7.688	0.165	13.263	0.030	12.237	0.034	11.656	0.027	17.475	0.003	19.631	0.052	16.034	0.014	3.704	0.96	1.58
  8	83.735402	3.161190	12.275	0.028	12.117	0.028	10.436	0.147	6.011	0.066	15.131	0.048	13.431	0.030	12.667	0.023	20.826	0.011	21.409	0.235	19.119	0.060	1.996	1.17	2.09
  9	83.818115	3.134543	11.068	0.023	10.861	0.020	9.394	0.051	7.287	0.126	14.068	0.025	12.351	0.026	11.552	0.021	19.622	0.005	21.154	0.215	17.906	0.023	2.415	1.03	2.00
  10	83.968444	3.647253	11.612	0.024	11.363	0.022	10.491	0.107	8.291	0.182	12.440	0.021	12.018	0.026	11.703	0.021	14.758	0.000	15.577	0.003	13.841	0.002	2.751	0.20	0.23
  11	83.893401	3.487516	11.880	0.024	11.686	0.023	10.461	0.109	7.565	0.104	12.745	0.022	12.259	0.023	12.000	0.021	15.432	0.001	16.766	0.003	14.287	0.001	0.105	0.00	0.00
  12	83.044434	3.254628	10.789	0.027	10.619	0.023	9.419	0.072	4.526	0.040	14.568	0.034	12.337	0.026	11.384	0.020	21.085	0.041	999	999	999	999	999	999	999
  13	83.113589	3.328083	11.558	0.024	11.396	0.023	9.703	0.062	5.795	0.057	12.616	0.025	12.013	0.024	11.790	0.024	15.763	0.001	17.457	0.015	14.473	0.002	0.070	0.00	0.00
#
# Unavailable values are represented with '999'
#


==> s112_table2.csv <==
# Table 2. Photometric catalog of the Ha emitters toward S112
#
# Sl. No.	---		Serial Number
# Glon.		Glondeg		Galactic longitude
# Glat.		Glatdeg		Galactic latitude
# r		rmag		IPHAS r band magnitude
# e_r		e_rmag		Uncertainty in rmag
# i		imag		IPHAS i band magnitude
# e_i		e_imag		Uncertainty in imag
# ha		hamag		IPHAS H{alpha} band magnitude
# e_ha		e_hamag		Uncertainty in hamag
# Dist		D		Estimated Gaia DR2 distance
# L_Dist	L_D		Lower uncertainty in D
# U_Dist	U_D		Upper uncertainty in D
# Class		I/II/TD		Source class type
#
# Sl.	Glon.		Glat.		r	e_r	i	e_i	ha	e_ha	Dist	L_Dist	U_Dist	Class
# No.	(deg)		(deg)		(mag)	(mag)	(mag)	(mag)	(mag)	(mag)	(kpc)	(kpc)	(kpc)	I/II/TD
  1	83.325522	3.131974	17.44	0.01	16.33	0.01	16.64	0.01	2.601	0.55	0.89	II
  2	83.216944	3.055202	17.92	0.02	16.87	0.01	16.86	0.01	2.218	0.51	0.87	TD
  3	83.131848	3.232247	19.60	0.05	18.41	0.03	18.10	0.03	2.379	1.11	2.04	II
  4	83.771466	3.278478	18.34	0.01	17.31	0.02	16.59	0.01	3.316	0.92	1.59	II
  5	83.767700	3.295630	18.04	0.01	16.97	0.01	16.43	0.01	2.109	0.50	0.88	II
  6	83.799645	3.291358	13.66	0.00	13.02	0.00	12.51	0.00	999	999	999	II
  7	83.759443	3.319530	19.92	0.04	18.38	0.04	18.20	0.03	1.409	0.56	1.62	II
  8	83.680314	3.232444	19.82	0.04	18.52	0.04	18.78	0.04	999	999	999	II
  9	83.612797	3.186152	19.51	0.03	17.88	0.03	18.29	0.03	2.375	0.77	1.54	I
  10	83.968444	3.647253	14.72	0.00	13.86	0.00	14.03	0.00	2.751	0.20	0.23	TD
  11	83.706698	3.281750	18.64	0.02	16.80	0.01	17.50	0.03	0.273	0.08	0.18	I
  12	82.828504	3.386122	12.47	0.00	11.71	0.00	11.75	0.00	1.234	0.05	0.05	...
  13	82.863760	2.902166	19.97	0.04	18.68	0.05	18.93	0.05	1.368	0.54	1.49	...
  14	83.277927	2.868056	18.09	0.01	16.28	0.01	16.98	0.01	0.255	0.01	0.01	...
  15	83.309251	2.935335	12.29	0.00	11.51	0.00	11.62	0.00	0.416	0.00	0.00	...
  16	83.390287	2.879750	12.43	0.00	11.75	0.00	11.88	0.00	0.447	0.01	0.01	...
  17	82.842487	3.391430	12.59	0.00	11.75	0.00	11.84	0.00	0.570	0.01	0.01	...
  18	83.147555	3.415254	18.11	0.02	17.25	0.01	17.27	0.01	999	999	999	...
  19	83.226488	3.426016	19.42	0.05	17.15	0.01	17.20	0.01	2.993	0.88	1.58	...
  20	83.260542	3.452773	13.28	0.00	12.45	0.00	12.45	0.00	0.742	0.15	0.24	...
  21	83.267231	3.431335	13.07	0.00	12.18	0.00	12.13	0.00	1.021	0.03	0.03	...
  22	83.218287	3.067096	17.67	0.01	16.60	0.01	16.90	0.01	3.482	0.95	1.60	...
  23	83.399913	3.150243	15.99	0.01	15.45	0.01	15.37	0.01	1.455	0.52	1.32	...
  24	83.311422	3.215623	19.21	0.05	17.32	0.02	17.99	0.02	999	999	999	...
  25	83.593500	3.269075	12.96	0.00	12.23	0.00	12.40	0.00	0.223	0.00	0.00	...
  26	83.282003	3.374590	18.69	0.03	17.93	0.02	17.56	0.02	2.055	0.35	0.52	...
  27	83.284855	3.402773	12.78	0.00	11.30	0.00	11.35	0.00	0.912	0.04	0.04	...
  28	83.290918	3.432787	13.41	0.00	12.14	0.00	12.41	0.00	1.534	0.08	0.08	...
  29	83.320369	3.417897	13.56	0.00	12.46	0.00	12.70	0.00	2.219	0.09	0.10	...
  30	83.343113	3.425873	19.77	0.06	16.92	0.01	17.17	0.01	2.929	1.38	2.24	...
  31	83.306495	3.452927	13.63	0.00	12.86	0.00	12.93	0.00	0.743	0.01	0.01	...
  32	83.302937	3.483166	12.78	0.00	11.03	0.00	11.15	0.00	0.946	0.02	0.02	...
  33	83.294599	3.480936	13.73	0.00	13.09	0.00	13.18	0.00	0.716	0.01	0.01	...
  34	83.343170	3.447589	13.63	0.00	12.39	0.00	12.76	0.00	2.958	0.23	0.27	...
  35	83.340164	3.451650	13.43	0.00	12.63	0.00	12.75	0.00	1.825	0.07	0.08	...
  36	83.382020	3.453895	13.76	0.00	13.13	0.00	13.23	0.00	0.820	0.01	0.01	...
  37	83.370214	3.460896	12.79	0.00	11.11	0.00	11.21	0.00	2.667	0.18	0.20	...
  38	83.362136	3.491259	13.46	0.00	12.67	0.00	12.76	0.00	2.767	0.11	0.12	...
  39	83.354388	3.495025	13.28	0.00	12.46	0.00	12.47	0.00	1.144	0.03	0.03	...
  40	83.441031	3.448252	12.72	0.00	11.61	0.00	11.79	0.00	1.256	0.04	0.04	...
  41	83.447725	3.447110	12.76	0.00	11.31	0.00	11.72	0.00	1.851	0.08	0.09	...
  42	83.403450	3.470877	12.98	0.00	11.86	0.00	11.93	0.00	1.580	0.05	0.06	...
  43	83.423197	3.471457	13.35	0.00	12.27	0.00	12.61	0.00	2.135	0.07	0.07	...
  44	83.433672	3.498786	12.83	0.00	11.36	0.00	11.60	0.00	2.016	0.11	0.13	...
  45	83.422340	3.491502	13.39	0.00	12.61	0.00	12.76	0.00	999	999	999	...
  46	83.410771	3.489886	12.82	0.00	11.69	0.00	11.68	0.00	0.838	0.03	0.03	...
  47	83.461600	3.508683	13.10	0.00	11.84	0.00	12.00	0.00	2.158	0.12	0.13	...
  48	83.520431	3.452245	12.84	0.00	11.68	0.00	11.93	0.00	0.775	0.01	0.01	...
  49	83.519020	3.488169	13.40	0.00	12.32	0.00	12.68	0.00	1.970	0.06	0.06	...
  50	83.559432	3.505183	13.06	0.00	11.71	0.00	12.18	0.00	2.545	0.15	0.17	...
  51	83.619712	3.518132	17.16	0.00	16.53	0.01	16.60	0.01	2.387	0.32	0.43	...
  52	83.609475	3.514991	13.45	0.00	12.42	0.00	12.75	0.00	2.457	0.09	0.09	...
  53	83.661016	3.524921	18.01	0.01	17.44	0.02	17.47	0.02	1.050	0.17	0.26	...
  54	82.779007	3.460208	12.70	0.00	11.44	0.00	11.75	0.00	1.453	0.05	0.06	...
  55	82.806984	3.485730	12.45	0.00	11.56	0.00	11.52	0.00	3.027	1.31	2.16	...
  56	82.831020	3.498452	12.91	0.00	11.62	0.00	12.08	0.00	1.755	0.08	0.09	...
  57	82.882476	3.572953	12.58	0.00	11.62	0.00	11.62	0.00	0.561	0.01	0.01	...
  58	82.857808	3.607848	12.75	0.00	12.12	0.00	12.20	0.00	0.804	0.02	0.02	...
  59	82.843462	3.633822	12.57	0.00	11.73	0.00	11.67	0.00	0.903	0.03	0.03	...
  60	82.851262	3.666383	12.70	0.00	11.29	0.00	11.69	0.00	1.523	0.06	0.06	...
  61	82.855055	3.631518	12.60	0.00	11.51	0.00	11.54	0.00	0.283	0.00	0.00	...
  62	82.882215	3.622774	12.73	0.00	11.30	0.00	11.69	0.00	999	999	999	...
  63	82.945147	3.504347	12.70	0.00	11.68	0.00	11.86	0.00	1.474	0.06	0.06	...
  64	82.954135	3.520034	12.54	0.00	11.71	0.00	11.71	0.00	0.791	0.02	0.03	...
  65	82.957648	3.552100	12.46	0.00	11.57	0.00	11.57	0.00	0.718	0.02	0.02	...
  66	82.955447	3.550906	19.66	0.05	18.81	0.05	18.14	0.03	1.435	0.71	2.06	...
  67	82.909967	3.564936	18.32	0.01	17.31	0.02	17.46	0.02	4.487	1.37	2.14	...
  68	82.944789	3.572104	12.80	0.00	12.16	0.00	12.27	0.00	0.783	0.02	0.02	...
  69	82.984294	3.583394	12.67	0.00	11.90	0.00	11.96	0.00	0.474	0.01	0.01	...
  70	82.993030	3.680019	13.56	0.00	12.64	0.00	12.88	0.00	0.203	0.00	0.00	...
  71	82.979387	3.670757	12.92	0.00	11.79	0.00	11.76	0.00	0.582	0.01	0.01	...
  72	83.005400	3.671550	12.72	0.00	10.92	0.00	10.96	0.00	0.546	0.01	0.01	...
  73	83.117380	3.681599	17.10	0.00	16.18	0.01	16.31	0.01	0.476	0.04	0.04	...
  74	83.101688	3.499647	12.41	0.00	11.91	0.00	11.97	0.00	1.152	0.04	0.05	...
  75	83.173957	3.488177	12.57	0.00	11.74	0.00	11.91	0.00	1.247	0.04	0.04	...
  76	83.124544	3.541337	12.66	0.00	11.94	0.00	12.07	0.00	0.165	0.00	0.00	...
  77	83.222244	3.493403	18.65	0.01	17.77	0.02	17.85	0.02	2.110	0.80	1.76	...
  78	83.225688	3.532765	13.55	0.00	12.89	0.00	12.97	0.00	2.212	0.58	1.07	...
  79	83.240450	3.524648	13.41	0.00	12.34	0.00	12.51	0.00	2.467	0.14	0.16	...
  80	83.289916	3.519166	13.62	0.00	12.90	0.00	12.96	0.00	0.627	0.01	0.01	...
  81	83.289346	3.502051	13.16	0.00	12.32	0.00	12.26	0.00	0.687	0.01	0.01	...
  82	83.307270	3.539264	13.68	0.00	12.58	0.00	12.87	0.00	2.194	0.08	0.08	...
  83	83.302740	3.548221	12.88	0.00	11.93	0.00	11.88	0.00	1.112	0.03	0.03	...
  84	83.256478	3.567474	13.37	0.00	12.53	0.00	12.53	0.00	1.328	0.03	0.03	...
  85	83.242921	3.548052	12.74	0.00	11.00	0.00	11.15	0.00	1.352	0.05	0.06	...
  86	83.285566	3.559389	12.76	0.00	10.93	0.00	11.09	0.00	999	999	999	...
  87	83.295302	3.562840	13.42	0.00	12.66	0.00	12.64	0.00	0.726	0.01	0.01	...
  88	83.290851	3.588918	13.39	0.00	12.34	0.00	12.48	0.00	1.678	0.20	0.26	...
  89	83.262235	3.630730	12.90	0.00	12.29	0.00	12.39	0.00	1.045	0.03	0.03	...
  90	83.274041	3.636115	12.67	0.00	11.78	0.00	11.88	0.00	0.897	0.02	0.03	...
  91	83.329221	3.620666	12.82	0.00	11.80	0.00	11.80	0.00	2.111	0.12	0.13	...
  92	83.304699	3.614974	13.27	0.00	12.15	0.00	12.31	0.00	1.683	0.10	0.12	...
  93	83.321782	3.509181	12.91	0.00	11.81	0.00	11.76	0.00	2.550	0.17	0.19	...
  94	83.306494	3.507849	13.65	0.00	12.53	0.00	12.83	0.00	2.118	0.08	0.08	...
  95	83.331797	3.526389	12.79	0.00	11.54	0.00	11.50	0.00	0.505	0.01	0.01	...
  96	83.343078	3.548153	13.49	0.00	12.71	0.00	12.80	0.00	2.595	0.10	0.11	...
  97	83.361503	3.542462	13.19	0.00	11.93	0.00	12.34	0.00	2.297	0.13	0.15	...
  98	83.385631	3.518284	13.40	0.00	12.62	0.00	12.63	0.00	1.164	0.03	0.03	...
  99	83.377488	3.513272	13.42	0.00	12.36	0.00	12.53	0.00	1.886	0.06	0.06	...
  100	83.391547	3.523221	13.57	0.00	12.47	0.00	12.73	0.00	1.644	0.04	0.04	...
  101	83.396625	3.513008	13.15	0.00	12.08	0.00	12.20	0.00	1.992	0.09	0.10	...
  102	83.340658	3.574137	13.02	0.00	12.09	0.00	12.12	0.00	1.560	0.06	0.07	...
  103	83.396092	3.595874	19.99	0.04	18.91	0.05	18.59	0.04	2.438	1.11	2.14	...
  104	83.408963	3.617589	17.52	0.01	16.74	0.01	16.88	0.01	1.473	0.50	1.24	...
  105	83.407624	3.617199	12.88	0.00	11.42	0.00	11.60	0.00	1.659	0.10	0.11	...
  106	83.420642	3.600983	13.62	0.00	12.97	0.00	13.08	0.00	1.027	0.04	0.04	...
  107	83.465090	3.537767	13.39	0.00	12.55	0.00	12.65	0.00	2.778	0.42	0.59	...
  108	83.445278	3.529462	13.60	0.00	12.91	0.00	12.97	0.00	0.768	0.01	0.01	...
  109	83.480891	3.537869	13.43	0.00	12.67	0.00	12.69	0.00	0.750	0.01	0.01	...
  110	83.435685	3.582005	13.63	0.00	12.86	0.00	13.05	0.00	2.320	0.09	0.09	...
  111	83.463512	3.586219	13.18	0.00	12.33	0.00	12.32	0.00	0.504	0.01	0.01	...
  112	83.465437	3.613190	12.82	0.00	11.70	0.00	11.72	0.00	0.959	0.03	0.03	...
  113	83.547824	3.632530	13.22	0.00	11.81	0.00	12.17	0.00	3.314	0.32	0.39	...
  114	83.366234	3.630058	13.42	0.00	12.70	0.00	12.77	0.00	1.814	0.06	0.06	...
  115	83.399537	3.665505	13.04	0.00	12.14	0.00	12.13	0.00	1.597	0.07	0.08	...
  116	83.448636	3.649314	13.08	0.00	12.15	0.00	12.15	0.00	1.433	0.52	1.41	...
  117	83.439723	3.639612	13.11	0.00	11.93	0.00	12.08	0.00	1.211	0.42	1.14	...
  118	83.425323	3.660665	13.80	0.00	13.23	0.00	13.33	0.00	0.767	0.01	0.01	...
  119	83.436692	3.661330	12.82	0.00	11.77	0.00	11.75	0.00	0.382	0.00	0.00	...
  120	83.392157	3.677562	12.97	0.00	12.06	0.00	12.02	0.00	0.626	0.01	0.01	...
  121	83.433212	3.685479	13.50	0.00	12.78	0.00	12.85	0.00	1.034	0.02	0.02	...
  122	83.452134	3.629974	12.75	0.00	11.17	0.00	11.24	0.00	1.202	0.04	0.05	...
  123	83.499088	3.651098	13.51	0.00	12.76	0.00	12.84	0.00	0.890	0.01	0.02	...
  124	83.489258	3.639732	13.17	0.00	11.80	0.00	12.12	0.00	3.121	0.32	0.40	...
  125	83.503985	3.676035	13.07	0.00	12.16	0.00	12.12	0.00	0.440	0.01	0.01	...
  126	83.506807	3.654040	12.79	0.00	11.77	0.00	11.72	0.00	1.012	0.04	0.05	...
  127	83.529872	3.684514	13.51	0.00	12.76	0.00	12.80	0.00	0.382	0.00	0.00	...
  128	83.523361	3.521519	13.46	0.00	12.76	0.00	12.92	0.00	0.609	0.01	0.01	...
  129	83.555438	3.561488	12.77	0.00	11.66	0.00	11.85	0.00	0.978	0.02	0.02	...
  130	83.593431	3.547156	13.40	0.00	12.64	0.00	12.81	0.00	0.648	0.01	0.01	...
  131	83.642076	3.555596	13.06	0.00	12.11	0.00	12.31	0.00	1.020	0.03	0.03	...
  132	83.640940	3.557111	12.89	0.00	11.71	0.00	12.01	0.00	1.820	0.07	0.08	...
  133	83.637596	3.583070	13.23	0.00	12.19	0.00	12.46	0.00	1.196	0.03	0.04	...
  134	83.580282	3.611222	12.96	0.00	12.01	0.00	11.95	0.00	0.498	0.01	0.01	...
  135	83.582953	3.612674	12.81	0.00	11.50	0.00	11.61	0.00	1.674	0.08	0.09	...
  136	83.660476	3.643897	13.41	0.00	12.31	0.00	12.67	0.00	2.043	0.07	0.07	...
  137	83.639711	3.633123	12.71	0.00	11.38	0.00	11.61	0.00	1.067	0.03	0.03	...
  138	83.670805	3.640819	12.42	0.00	11.66	0.00	11.73	0.00	0.347	0.00	0.00	...
  139	83.571670	3.686605	12.71	0.00	11.54	0.00	11.69	0.00	0.332	0.00	0.00	...
  140	83.697874	3.689397	17.49	0.01	16.79	0.01	16.73	0.01	2.012	0.36	0.53	...
  141	83.590408	2.861446	12.38	0.00	11.64	0.00	11.76	0.00	0.329	0.00	0.00	...
  142	83.771447	2.939429	19.48	0.02	18.42	0.04	18.62	0.04	1.648	0.64	1.59	...
  143	83.661178	3.011562	19.45	0.02	18.48	0.04	18.39	0.03	3.536	1.33	2.11	...
  144	83.845524	3.019657	19.71	0.06	18.30	0.04	17.74	0.03	2.593	1.10	2.01	...
  145	83.869347	3.092694	19.90	0.07	18.57	0.05	18.77	0.06	3.413	1.38	2.19	...
  146	83.796708	3.152573	19.76	0.06	18.48	0.05	18.40	0.05	1.343	0.54	1.63	...
  147	83.755545	3.184219	19.46	0.03	18.30	0.04	18.53	0.03	1.117	0.38	1.02	...
  148	83.707371	3.231646	19.24	0.02	18.05	0.02	17.86	0.02	1.074	0.28	0.58	...
  149	83.712965	3.229595	19.77	0.03	18.43	0.04	18.43	0.03	2.712	1.11	2.03	...
  150	83.688354	3.229584	19.89	0.04	18.72	0.05	18.68	0.04	2.560	1.16	2.10	...
  151	83.709874	3.247016	18.71	0.01	17.81	0.03	17.64	0.02	1.519	0.45	0.96	...
  152	83.703679	3.242817	19.93	0.04	18.50	0.04	18.62	0.03	2.513	1.11	2.08	...
  153	83.688887	3.239123	18.27	0.01	17.44	0.02	17.55	0.02	2.097	0.58	1.12	...
  154	83.690107	3.242775	19.11	0.02	18.08	0.03	18.09	0.02	2.395	0.88	1.78	...
  155	83.764241	3.225992	19.35	0.04	18.29	0.05	17.82	0.03	2.515	1.01	1.96	...
  156	83.712490	3.222520	19.44	0.03	18.05	0.03	18.21	0.02	0.650	0.11	0.17	...
  157	83.748175	3.247419	19.90	0.03	17.59	0.02	18.15	0.02	3.247	1.10	1.95	...
  158	83.764610	3.235910	18.48	0.01	17.67	0.02	17.81	0.02	2.182	0.58	1.08	...
  159	83.771365	3.245639	19.90	0.04	19.10	0.07	18.63	0.04	1.911	0.96	2.09	...
  160	83.759757	3.248520	18.64	0.01	17.76	0.02	17.80	0.02	1.213	0.23	0.37	...
  161	83.760441	3.245178	19.82	0.07	19.00	0.08	18.37	0.05	3.428	1.37	2.19	...
  162	83.716176	3.264325	18.38	0.01	17.83	0.02	16.60	0.01	1.504	0.38	0.71	...
  163	83.719435	3.265929	16.08	0.00	15.45	0.01	15.52	0.00	1.641	0.10	0.12	...
  164	83.726593	3.280756	19.08	0.02	17.07	0.01	16.86	0.01	4.344	1.37	2.15	...
  165	83.727733	3.294999	15.97	0.00	15.34	0.00	15.35	0.00	2.173	0.16	0.19	...
  166	83.732227	3.277789	19.45	0.02	18.54	0.03	17.34	0.01	1.194	0.46	1.40	...
  167	83.727164	3.273104	16.59	0.00	15.96	0.01	15.87	0.01	2.460	0.32	0.43	...
  168	83.773449	3.281792	19.65	0.03	19.05	0.05	17.48	0.01	0.622	0.24	0.93	...
  169	83.764994	3.278356	19.11	0.02	18.11	0.02	17.52	0.01	3.665	1.37	2.18	...
  170	83.778926	3.281211	19.05	0.02	17.67	0.02	17.76	0.02	0.542	0.05	0.06	...
  171	83.765846	3.267705	19.04	0.02	17.76	0.02	17.34	0.01	999	999	999	...
  172	83.764573	3.269357	18.98	0.02	18.32	0.04	17.27	0.01	1.521	0.49	1.17	...
  173	83.762338	3.270472	19.39	0.03	18.59	0.04	17.32	0.01	1.341	0.54	1.59	...
  174	83.773215	3.278627	18.53	0.01	17.89	0.03	17.29	0.01	2.502	0.78	1.51	...
  175	83.766500	3.274407	18.35	0.01	17.05	0.01	17.20	0.01	1.822	0.38	0.62	...
  176	83.762382	3.272835	19.97	0.04	19.35	0.08	18.52	0.03	2.494	1.25	2.16	...
  177	83.759385	3.273197	19.46	0.03	18.45	0.04	17.35	0.01	2.764	1.23	2.14	...
  178	83.768952	3.283288	19.05	0.02	17.37	0.02	16.99	0.01	4.135	1.30	2.08	...
  179	83.779176	3.284691	19.13	0.02	18.07	0.03	17.86	0.02	3.086	1.25	2.13	...
  180	83.750909	3.295810	19.20	0.02	17.83	0.02	17.75	0.02	3.070	1.04	1.87	...
  181	83.751517	3.296537	19.75	0.03	18.58	0.04	18.46	0.03	2.429	0.99	1.98	...
  182	83.749101	3.295189	18.92	0.02	17.95	0.03	17.89	0.02	2.462	0.82	1.64	...
  183	83.752313	3.298506	17.26	0.01	16.59	0.01	16.57	0.01	1.697	0.22	0.29	...
  184	83.761038	3.303075	19.54	0.03	18.73	0.05	17.33	0.01	1.185	0.47	1.55	...
  185	83.737422	3.297120	18.70	0.01	17.26	0.02	17.34	0.01	2.754	1.18	2.10	...
  186	83.752669	3.311773	19.24	0.02	18.20	0.03	18.37	0.03	1.162	0.31	0.62	...
  187	83.738701	3.307391	18.33	0.01	17.52	0.02	17.51	0.02	1.399	0.26	0.41	...
  188	83.737828	3.291541	18.44	0.01	17.49	0.02	17.58	0.02	1.359	0.24	0.35	...
  189	83.736046	3.290583	18.31	0.01	16.83	0.01	17.13	0.01	2.882	0.68	1.15	...
  190	83.735461	3.287082	18.87	0.02	17.74	0.02	16.82	0.01	1.573	0.54	1.31	...
  191	83.735284	3.288281	18.94	0.02	17.61	0.02	16.66	0.01	1.858	0.57	1.22	...
  192	83.732513	3.293168	18.04	0.01	16.77	0.01	16.70	0.01	2.829	0.71	1.24	...
  193	83.782969	3.299549	18.94	0.02	18.30	0.03	17.26	0.01	3.201	1.20	2.09	...
  194	83.775011	3.288832	19.11	0.02	17.67	0.02	17.59	0.02	2.960	1.00	1.85	...
  195	83.767904	3.286687	18.53	0.01	17.02	0.01	16.72	0.01	2.733	0.75	1.36	...
  196	83.766714	3.285939	19.00	0.02	18.20	0.03	17.11	0.01	3.530	1.40	2.23	...
  197	83.784564	3.291661	19.13	0.02	18.62	0.05	17.57	0.02	2.398	0.93	1.89	...
  198	83.781861	3.290264	18.17	0.01	17.49	0.02	17.16	0.01	1.786	0.59	1.35	...
  199	83.783445	3.290800	17.61	0.01	16.99	0.01	16.85	0.01	1.637	0.46	0.95	...
  200	83.770842	3.305495	19.75	0.03	18.63	0.05	18.25	0.03	1.871	0.77	1.83	...
  201	83.768950	3.312745	19.72	0.03	18.86	0.06	17.47	0.02	1.262	0.62	2.04	...
  202	83.765020	3.210076	18.93	0.02	18.17	0.03	18.08	0.02	2.248	0.82	1.72	...
  203	83.778164	3.213447	19.39	0.04	18.37	0.05	18.48	0.06	2.883	1.14	2.04	...
  204	83.773569	3.224239	19.92	0.07	18.45	0.05	18.51	0.06	1.097	0.40	1.17	...
  205	83.770625	3.224864	19.35	0.04	18.54	0.06	18.40	0.06	2.124	0.88	1.91	...
  206	83.764733	3.214192	19.88	0.07	18.31	0.05	18.31	0.05	0.669	0.16	0.31	...
  207	83.790597	3.200620	19.48	0.03	18.43	0.04	18.34	0.03	3.289	1.27	2.12	...
  208	83.809804	3.220843	18.69	0.01	17.88	0.03	17.81	0.02	2.276	0.75	1.53	...
  209	83.808068	3.223918	19.20	0.02	17.88	0.02	18.21	0.03	3.297	1.15	1.98	...
  210	83.810144	3.229937	19.97	0.04	18.97	0.06	18.61	0.04	1.501	0.67	1.89	...
  211	83.797349	3.221075	19.77	0.03	18.51	0.04	18.79	0.04	2.247	0.97	1.98	...
  212	83.817326	3.228040	19.94	0.07	18.91	0.08	17.92	0.04	0.927	0.35	1.19	...
  213	83.815432	3.212328	19.86	0.07	18.81	0.07	18.66	0.07	2.151	0.99	2.04	...
  214	83.791206	3.239662	19.36	0.02	18.20	0.03	18.39	0.03	1.773	0.66	1.60	...
  215	83.813079	3.234364	19.64	0.03	17.90	0.03	18.28	0.03	1.428	0.43	0.95	...
  216	83.806136	3.240676	19.31	0.02	18.17	0.03	18.41	0.03	3.540	1.28	2.12	...
  217	83.816562	3.253905	19.51	0.03	18.34	0.04	18.54	0.03	2.552	1.05	2.02	...
  218	83.851022	3.247074	19.41	0.03	18.57	0.04	18.40	0.03	1.557	0.63	1.72	...
  219	83.837091	3.253659	19.52	0.03	18.45	0.04	18.43	0.03	2.925	1.18	2.10	...
  220	83.806259	3.284277	19.03	0.02	17.48	0.02	17.59	0.02	1.980	0.56	1.12	...
  221	83.809502	3.287065	19.81	0.03	18.50	0.03	17.44	0.01	0.875	0.35	1.43	...
  222	83.806595	3.285220	19.60	0.03	18.79	0.04	17.48	0.01	1.967	0.88	2.00	...
  223	83.808747	3.288671	18.33	0.01	17.17	0.01	17.06	0.01	3.669	1.14	1.94	...
  224	83.806346	3.288010	19.82	0.03	19.17	0.06	17.44	0.01	2.801	1.33	2.20	...
  225	83.798791	3.284670	17.84	0.01	17.09	0.01	16.99	0.01	2.423	0.56	0.96	...
  226	83.809285	3.288921	19.49	0.02	18.28	0.03	17.61	0.02	0.903	0.28	0.73	...
  227	83.799581	3.259924	19.85	0.04	18.71	0.05	18.86	0.05	1.781	0.78	1.93	...
  228	83.798700	3.260003	19.79	0.06	19.00	0.08	18.69	0.07	1.767	0.81	1.96	...
  229	83.830975	3.284510	19.22	0.04	18.06	0.04	17.91	0.04	0.880	0.18	0.30	...
  230	83.825744	3.287682	18.84	0.03	18.00	0.04	17.88	0.04	2.894	1.03	1.93	...
  231	83.815991	3.274431	18.41	0.02	17.51	0.02	17.10	0.02	2.640	0.81	1.55	...
  232	83.821264	3.279555	18.83	0.03	17.94	0.03	17.83	0.03	1.484	0.41	0.83	...
  233	83.814787	3.274845	19.58	0.05	18.69	0.06	17.59	0.03	3.025	1.25	2.15	...
  234	83.812021	3.270392	19.91	0.07	18.08	0.04	17.88	0.04	4.192	1.50	2.29	...
  235	83.794931	3.290920	19.57	0.03	19.07	0.07	17.60	0.02	1.872	0.98	2.11	...
  236	83.793391	3.290695	19.62	0.03	19.04	0.06	17.41	0.01	1.857	1.01	2.12	...
  237	83.843002	3.311349	19.94	0.04	17.91	0.03	18.21	0.03	2.861	1.06	1.97	...
  238	83.817168	3.292155	18.50	0.02	17.44	0.02	17.26	0.02	2.588	0.80	1.53	...
  239	83.854050	3.279535	17.94	0.01	17.14	0.02	17.19	0.02	2.345	0.57	1.00	...
  240	83.848848	3.279137	18.41	0.02	17.53	0.02	17.55	0.03	3.012	0.93	1.69	...
  241	83.847847	3.272138	19.77	0.06	18.74	0.07	18.73	0.08	2.211	0.97	2.00	...
  242	83.839439	3.279452	18.82	0.03	17.46	0.02	17.51	0.03	1.111	0.32	0.71	...
  243	83.839530	3.276642	18.88	0.03	18.01	0.04	17.82	0.03	2.412	0.83	1.68	...
  244	83.868675	3.289258	18.97	0.03	18.09	0.04	17.64	0.03	2.529	0.98	1.93	...
  245	83.850990	3.314594	19.89	0.04	18.93	0.06	18.65	0.04	1.269	0.56	1.87	...
  246	83.893871	3.180032	18.77	0.03	17.88	0.03	17.85	0.03	2.022	0.70	1.53	...
  247	83.927660	3.240433	18.53	0.02	17.69	0.02	17.77	0.03	1.560	0.50	1.15	...
  248	83.925847	3.255985	19.19	0.04	18.23	0.04	18.09	0.04	1.335	0.48	1.32	...
  249	83.926845	3.249008	19.55	0.05	18.51	0.06	18.52	0.06	1.139	0.42	1.29	...
  250	83.926077	3.246552	19.20	0.04	18.06	0.04	18.04	0.04	2.570	1.09	2.06	...
  251	83.920021	3.249745	19.23	0.04	18.42	0.05	18.04	0.04	2.057	0.86	1.91	...
  252	83.921842	3.245184	18.91	0.03	18.07	0.04	17.88	0.04	2.717	1.02	1.94	...
  253	83.937126	3.283866	19.86	0.07	18.83	0.07	18.16	0.05	0.833	0.31	1.09	...
  254	83.709247	3.332089	18.75	0.02	17.90	0.03	18.06	0.02	2.038	0.64	1.35	...
  255	83.727598	3.326107	18.29	0.01	17.33	0.02	17.53	0.02	1.323	0.23	0.35	...
  256	83.742413	3.341870	18.97	0.02	17.87	0.02	17.93	0.02	1.647	0.57	1.36	...
  257	83.733246	3.342196	19.65	0.03	18.37	0.04	18.27	0.03	1.051	0.37	1.10	...
  258	83.738765	3.341684	19.66	0.03	18.85	0.05	18.43	0.03	1.893	1.06	2.16	...
  259	83.758957	3.314551	19.22	0.02	18.40	0.04	17.97	0.02	3.431	1.27	2.13	...
  260	83.750619	3.312625	19.91	0.04	18.69	0.05	18.19	0.03	2.225	1.01	2.06	...
  261	83.758085	3.315898	17.60	0.01	16.83	0.01	16.67	0.01	2.496	0.51	0.81	...
  262	83.751705	3.318562	18.11	0.01	17.02	0.01	17.17	0.01	2.402	0.60	1.07	...
  263	83.742317	3.315212	19.23	0.04	17.88	0.03	17.71	0.03	1.852	0.58	1.25	...
  264	83.772607	3.317277	18.79	0.02	18.05	0.03	17.16	0.01	3.572	1.27	2.12	...
  265	83.772922	3.318552	19.22	0.02	18.53	0.04	17.16	0.01	2.488	1.04	2.02	...
  266	83.768459	3.319786	18.92	0.02	17.86	0.02	17.43	0.01	4.153	1.41	2.23	...
  267	83.771239	3.322037	19.99	0.04	19.02	0.06	17.80	0.02	1.370	0.72	2.12	...
  268	83.771532	3.322853	18.69	0.01	17.89	0.03	17.49	0.02	1.538	0.41	0.81	...
  269	83.773217	3.316302	19.44	0.03	18.84	0.05	17.19	0.01	1.224	0.51	1.67	...
  270	83.795009	3.332899	18.40	0.01	17.22	0.02	17.47	0.02	1.128	0.19	0.28	...
  271	83.787900	3.336514	19.58	0.03	18.70	0.05	18.20	0.03	1.572	0.65	1.77	...
  272	83.795234	3.369257	18.39	0.01	17.55	0.02	17.69	0.02	1.823	0.45	0.84	...
  273	83.785150	3.366764	19.17	0.02	18.27	0.03	18.20	0.03	3.312	1.23	2.12	...
  274	83.802395	3.336315	19.21	0.02	18.17	0.03	17.51	0.01	2.776	1.05	1.98	...
  275	83.811060	3.321684	19.38	0.03	18.36	0.04	18.02	0.02	2.055	0.81	1.84	...
  276	83.802637	3.320106	19.65	0.03	18.79	0.05	18.17	0.03	3.140	1.31	2.20	...
  277	83.824331	3.331671	19.00	0.02	18.00	0.03	17.54	0.02	2.357	0.85	1.76	...
  278	83.823188	3.333736	19.97	0.04	18.97	0.06	18.06	0.02	0.795	0.32	1.30	...
  279	83.809301	3.329661	18.65	0.01	17.57	0.02	17.34	0.01	2.970	0.97	1.78	...
  280	83.810178	3.331959	19.45	0.03	18.69	0.05	17.80	0.02	1.126	0.42	1.29	...
  281	83.820952	3.339918	19.40	0.03	17.06	0.01	17.89	0.02	4.015	1.29	2.09	...
  282	83.823973	3.348944	17.82	0.01	17.13	0.01	17.21	0.01	1.539	0.25	0.36	...
  283	83.819497	3.347065	19.85	0.04	18.33	0.04	18.65	0.04	2.734	1.15	2.11	...
  284	83.805008	3.337479	18.39	0.01	17.55	0.02	17.65	0.02	1.210	0.21	0.31	...
  285	83.827831	3.325112	18.51	0.01	17.62	0.02	17.70	0.02	1.621	0.42	0.82	...
  286	83.836995	3.344630	19.83	0.04	18.69	0.05	18.74	0.04	3.148	1.29	2.19	...
  287	83.829015	3.345060	19.95	0.04	18.97	0.06	18.45	0.03	0.217	0.06	0.13	...
  288	83.830078	3.327344	19.70	0.06	18.52	0.05	18.09	0.04	0.873	0.26	0.61	...
  289	83.829615	3.349938	19.44	0.03	17.58	0.02	18.26	0.03	3.409	1.21	2.07	...
  290	83.825733	3.350554	17.73	0.01	16.93	0.01	17.10	0.01	0.916	0.40	1.79	...
  291	83.824472	3.352627	19.34	0.02	18.39	0.04	18.18	0.03	3.138	1.22	2.10	...
  292	83.820160	3.351217	19.98	0.04	18.85	0.05	18.89	0.05	2.775	1.21	2.15	...
  293	83.819167	3.357844	19.38	0.03	18.49	0.04	18.41	0.03	1.861	0.73	1.76	...
  294	83.808528	3.358253	19.06	0.02	18.20	0.03	18.25	0.03	2.376	0.85	1.74	...
  295	83.847782	3.352756	19.30	0.02	18.38	0.04	18.49	0.03	3.564	1.37	2.23	...
  296	83.844690	3.357789	19.92	0.07	18.70	0.06	18.71	0.07	1.758	0.77	1.94	...
  297	83.931246	3.608627	13.18	0.00	11.60	0.00	11.97	0.00	2.471	0.18	0.21	...
  298	83.933771	3.630095	12.80	0.00	11.32	0.00	11.43	0.00	1.503	0.07	0.08	...
  299	83.974023	3.666542	13.23	0.00	11.91	0.00	12.06	0.00	1.901	0.11	0.12	...
  300	83.810062	3.671445	13.10	0.00	12.25	0.00	12.33	0.00	0.395	0.00	0.00	...
  301	83.800367	3.677964	13.21	0.00	12.44	0.00	12.60	0.00	1.121	0.02	0.02	...
  302	83.870909	3.679624	12.88	0.00	11.61	0.00	11.72	0.00	1.910	0.11	0.12	...
  303	83.906580	3.689004	12.95	0.00	12.06	0.00	12.13	0.00	1.028	0.03	0.03	...
  304	84.273704	3.035392	19.39	0.03	18.09	0.03	17.80	0.02	2.874	1.10	1.99	I
  305	84.430350	3.170162	19.25	0.03	17.39	0.02	18.08	0.03	2.682	0.90	1.74	II
  306	84.604884	3.660892	12.67	0.00	11.95	0.00	12.12	0.00	0.705	0.01	0.01	II
  307	84.245672	2.864913	12.43	0.00	11.67	0.00	11.72	0.00	0.331	0.00	0.00	...
  308	84.232450	2.896001	19.32	0.02	18.33	0.03	16.51	0.01	3.063	1.17	2.01	...
  309	84.092008	2.928560	12.42	0.00	11.85	0.00	11.94	0.00	0.547	0.01	0.01	...
  310	84.138367	2.981580	18.26	0.01	17.35	0.02	16.88	0.01	0.847	0.12	0.18	...
  311	84.158387	3.020705	12.47	0.00	11.76	0.00	11.83	0.00	0.680	0.01	0.01	...
  312	84.216800	3.082981	12.60	0.00	12.02	0.00	12.04	0.00	2.155	0.14	0.17	...
  313	84.248965	2.916889	12.66	0.00	11.96	0.00	12.10	0.00	0.781	0.02	0.02	...
  314	84.377295	3.005230	12.67	0.00	12.07	0.00	12.14	0.00	1.290	0.05	0.05	...
  315	84.425396	3.035958	19.37	0.02	17.33	0.02	18.10	0.02	0.156	0.00	0.01	...
  316	84.454532	3.121110	12.58	0.00	11.77	0.00	11.96	0.00	0.731	0.01	0.02	...
  317	84.054641	3.508945	12.47	0.00	11.77	0.00	11.92	0.00	0.176	0.00	0.00	...
  318	84.106346	3.495881	19.94	0.04	18.51	0.04	18.83	0.04	2.064	0.88	2.02	...
  319	84.125133	3.499035	15.94	0.00	15.24	0.00	15.36	0.00	0.869	0.04	0.04	...
  320	84.154105	3.585826	12.60	0.00	11.61	0.00	11.90	0.00	999	999	999	...
  321	84.227815	3.217023	12.09	0.00	11.57	0.00	11.61	0.00	0.404	0.01	0.01	...
  322	84.214533	3.273073	12.07	0.00	11.66	0.00	11.67	0.00	1.824	0.11	0.12	...
  323	84.314055	3.288718	17.69	0.01	16.94	0.02	16.90	0.01	1.005	0.11	0.14	...
  324	84.310263	3.310737	12.35	0.00	11.53	0.00	11.68	0.00	0.752	0.02	0.02	...
  325	84.330914	3.361480	12.38	0.00	11.53	0.00	11.67	0.00	0.607	0.01	0.01	...
  326	84.420187	3.178153	12.61	0.00	11.98	0.00	12.08	0.00	0.358	0.00	0.00	...
  327	84.484330	3.204617	12.58	0.00	11.96	0.00	12.08	0.00	0.656	0.01	0.01	...
  328	84.483345	3.215540	12.53	0.00	11.90	0.00	12.00	0.00	0.456	0.01	0.01	...
  329	84.372695	3.476604	12.57	0.00	11.82	0.00	11.89	0.00	0.361	0.00	0.00	...
  330	84.258154	3.509841	18.19	0.01	17.35	0.01	17.43	0.01	1.415	0.28	0.46	...
  331	84.407330	3.458047	12.50	0.00	11.65	0.00	11.88	0.00	2.016	0.14	0.16	...
  332	84.512724	3.413185	12.60	0.00	11.94	0.00	12.06	0.00	0.262	0.00	0.00	...
  333	84.570657	3.446479	12.68	0.00	12.01	0.00	12.14	0.00	0.438	0.01	0.01	...
  334	84.463804	3.595045	12.68	0.00	11.67	0.00	11.97	0.00	1.333	0.05	0.05	...
  335	84.459121	3.573976	17.84	0.01	16.91	0.01	17.15	0.01	1.103	0.15	0.21	...
  336	84.489894	3.595014	12.65	0.00	11.42	0.00	11.83	0.00	2.344	0.16	0.18	...
  337	84.567544	3.536873	12.60	0.00	11.84	0.00	11.96	0.00	0.310	0.00	0.00	...
  338	84.568013	3.610337	19.24	0.03	18.31	0.04	18.44	0.04	2.596	1.07	2.14	...
  339	84.552401	2.903037	19.48	0.03	18.28	0.03	18.52	0.03	2.447	0.99	1.94	...
  340	84.618305	2.893258	13.00	0.00	11.92	0.00	12.28	0.00	1.530	0.06	0.07	...
  341	84.546137	2.989900	12.90	0.00	11.91	0.00	12.21	0.00	0.844	0.02	0.02	...
  342	84.531465	3.076220	12.54	0.00	11.75	0.00	11.90	0.00	0.355	0.07	0.11	...
  343	84.674986	3.171225	12.59	0.00	11.88	0.00	11.97	0.00	0.321	0.00	0.00	...
  344	84.540235	3.186443	12.63	0.00	12.02	0.00	12.13	0.00	0.331	0.00	0.00	...
  345	84.595742	3.208727	19.96	0.06	18.50	0.04	17.95	0.03	2.320	1.06	2.11	...
  346	84.570064	3.263980	12.53	0.00	11.86	0.00	11.93	0.00	0.291	0.00	0.00	...
  347	84.556549	3.289997	12.48	0.00	11.85	0.00	11.95	0.00	0.939	0.03	0.03	...
  348	84.676968	3.339753	12.43	0.00	11.56	0.00	11.68	0.00	0.141	0.00	0.00	...
  349	84.683372	3.362882	12.59	0.00	11.57	0.00	11.89	0.00	1.528	0.06	0.06	...
  350	84.728528	3.362289	12.30	0.00	11.59	0.00	11.66	0.00	0.721	0.01	0.01	...
  351	84.667540	3.507555	12.54	0.00	11.44	0.00	11.72	0.00	1.062	0.03	0.03	...
  352	84.734904	3.637183	12.54	0.00	11.84	0.00	11.97	0.00	0.553	0.01	0.01	...
  353	84.745994	3.564129	12.47	0.00	11.82	0.00	11.92	0.00	0.477	0.01	0.01	...
  354	84.015712	3.682282	12.79	0.00	11.55	0.00	11.49	0.00	0.473	0.01	0.01	...
  355	84.077001	3.677341	12.31	0.00	11.65	0.00	11.70	0.00	0.475	0.01	0.01	...
  356	84.217660	3.681660	12.56	0.00	11.83	0.00	11.94	0.00	0.823	0.02	0.02	...
  357	84.391768	3.637744	12.58	0.00	11.86	0.00	11.99	0.00	0.850	0.02	0.02	...
# Unavailable values are represented with '999'

